Accessible coherence in open quantum system dynamics

Quantum coherence generated in a physical process can only be cast as a potentially useful resource if its effects can be detected at a later time. Recently, the notion of non-coherence-generating-and-detecting (NCGD) dynamics has been introduced and related to the classicality of the statistics associated with sequential measurements at different times. However, in order for a dynamics to be NCGD, its propagators need to satisfy a given set of conditions for all triples of consecutive times. We reduce this to a finite set of $d(d-1)$ conditions, where $d$ is the dimension of the quantum system, provided that the generator is time-independent. Further conditions are derived for the more general time-dependent case. The application of this result to the case of a qubit dynamics allows us to elucidate which kind of noise gives rise to non-coherence-generation-and-detection.

==> fig1-1.dat <==
6.122448979591837e-8	7.926978867948043e-11
0.0009201537616788803	1.1905714670644974e-6
0.0018402462988679647	2.379481784652065e-6
0.0036804313732461333	4.752524583672149e-6
0.007360801522002471	9.479274063510396e-6
0.014721541819515146	0.000018853639598338194
0.029443022414540495	0.00003727167762611093
0.05888598360459119	0.00007267428456639187
0.05988346934915033	0.00007383798908698559
0.06088095509370947	0.00007499925615736758
0.06287592658282774	0.00007731444099307716
0.06686586956106429	0.00008191515585806488
0.07484575551753739	0.00009099592228964288
0.09080552743048358	0.00010865872126305811
0.12272507125637595	0.00014186527604875425
0.12365645531034597	0.00014278969710637503
0.12458783936431597	0.0001437115145494829
0.12645060747225598	0.00014554731302133582
0.130176143688136	0.0001491873863286247
0.13762721611989603	0.00015634002993592948
0.15252936098341613	0.00017012428695459083
0.15346074503738613	0.00017096231072626078
0.15439212909135613	0.00017179753537094404
0.15625489719929614	0.00017345956411362712
0.15998043341517618	0.0001767497783445193
0.16743150584693622	0.00018319356173800844
0.1823336507104563	0.00019552463896267794
0.1832467647064902	0.00019625571508058415
0.18415987870252415	0.0001969839320974799
0.18598610669459203	0.0001984317694178911
0.18963856267872775	0.00020129292240433244
0.19694347464699924	0.00020687607951239348
0.21155329858354222	0.00021747756144767965
0.21246641257957616	0.00021811483296772024
0.2133795265756101	0.00021874909958176407
0.21520575456767796	0.00022000860118915718
0.2188582105518137	0.0002224913607278175
0.2261631225200852	0.00022731098451204688
0.24077294645662814	0.00023635955978101075
0.2417634536600321	0.00023694422672393948
0.2427539608634361	0.00023752521000947554
0.24473497527024407	0.00023867610739715983
0.24869700408386003	0.0002409334995835881
0.25662106171109195	0.00024526969119780033
0.2576115689144959	0.00024579488869241146
0.25860207611789987	0.00024631633306227964
0.26058309052470785	0.0002473479460863624
0.2645451193383238	0.00024936595653514307
0.2724691769655557	0.0002532202380231573
0.2734596841689597	0.00025368491096573075
0.2744501913723637	0.00025414576885610975
0.2764312057791717	0.00025505602504147365
0.28039323459278764	0.00025683059963895746
0.28831729222001956	0.00026019522788170413
0.30416540747448334	0.00026618064825848777
0.3050898129872982	0.0002664989637911613
0.306014218500113	0.00026681386887776
0.30786302952574274	0.00026743343912504473
0.3115606515770022	0.0002686315611093952
0.31895589567952104	0.0002708632802313395
0.3198803011923359	0.0002711267833864519
0.3208047067051507	0.0002713868444587868
0.32265351773078044	0.00027189663326734854
0.3263511397820399	0.00027287482924468024
0.33374638388455874	0.00027466532809444896
0.3346707893973736	0.0002748735577907233
0.3355951949101884	0.0002750783197905187
0.33744400593581814	0.00027547743512521287
0.3411416279870776	0.00027623399343537354
0.34206603349989245	0.0002764144436942978
0.3429904390127073	0.00027659141572293846
0.34483925003833704	0.00027693492027388965
0.34853687208959644	0.00027758013897459305
0.3494612776024113	0.0002777327308489751
0.3503856831152261	0.0002778818354809979
0.35223449414085584	0.0002781695789645762
0.3559321161921153	0.00027870317577191096
0.35685652170493015	0.0002788278425026329
0.357780927217745	0.00027894901450459275
0.35962973824337474	0.0002791808710326992
0.36332736029463414	0.0002796026124974584
0.364329159014819	0.00027970723558664706
0.3653309577350039	0.00027980774721873163
0.3673345551753737	0.0002799964329166556
0.36833635389555863	0.00028008460546757516
0.36933815261574354	0.0002801686635315635
0.37134175005611336	0.00028032443353224573
0.37234354877629827	0.0002803961442182934
0.3733453474964832	0.00028046373791612756
0.3743471462166681	0.00028052721408305215
0.375348944936853	0.00028058657220943
0.3763507436570379	0.00028064181181868615
0.3773525423772228	0.00028069293246731276
0.37835434109740773	0.00028073993374487245
0.37935613981759264	0.00028078281527400183
0.38035793853777755	0.00028082157671041337
0.38135973725796246	0.0002808562177428988
0.38236153597814737	0.0002808867380933325
0.3833633346983323	0.0002809131375166732
0.3843651334185172	0.0002809354158009648
0.3853669321387021	0.000280953572767339
0.386368730858887	0.0002809676082700177
0.3873705295790719	0.00028097752219631247
0.38837232829925683	0.0002809833144666267
0.38937412701944174	0.0002809849850344546
0.39037592573962665	0.00028098253388638425
0.39137772445981156	0.0002809759610420954
0.39237952317999647	0.0002809652665543598
0.3933813219001814	0.0002809504505090413
0.3943831206203663	0.00028093151302509506
0.3953849193405512	0.0002809084542545667
0.3963867180607361	0.0002808812743825903
0.397388516780921	0.000280849973627387
0.39839031550110593	0.00028081455224026485
0.39939211422129084	0.00028077501050561556
0.40039391294147575	0.00028073134874091114
0.40139571166166066	0.000280683567296703
0.4033993091020305	0.00028057564693736054
0.4044011078222154	0.00028051550888869725
0.4054029065424003	0.00028045125289346515
0.4074065039827701	0.0002803103891599484
0.40840830270295503	0.00028023378255263046
0.40941010142313994	0.0002801530602606684
0.41141369886350976	0.0002799792712482637
0.41241549758369467	0.0002798862059231384
0.4134172963038796	0.00027978902770399227
0.4154208937442494	0.0002795823357375512
0.4164226924644343	0.000279472823649745
0.4174244911846192	0.00027935920198688123
0.41942808862498904	0.0002791196336179529
0.42042988734517395	0.00027899368883533486
0.42143168606535886	0.00027886363832453696
0.4234352835057287	0.00027859122432795683
0.4274424783864683	0.0002779971757467625
0.42842600704871714	0.00027784134823435945
0.42940953571096596	0.00027768157230007457
0.43137659303546366	0.0002773501801421878
0.435310707684459	0.00027664007121346035
0.43629423634670783	0.00027645269265635025
0.4372777650089567	0.00027626137642364126
0.4392448223334544	0.0002758669368839862
0.44317893698244976	0.00027503087288077363
0.44416246564469863	0.0002748120360785272
0.44514599430694746	0.00027458927429710635
0.4471130516314451	0.00027413198272258164
0.4510471662804405	0.00027317037770710153
0.4589153955784312	0.0002710595071060601
0.45989892424068	0.0002707780944775908
0.46088245290292884	0.00027049278808710507
0.46284951022742654	0.0002699105028817143
0.4667836248764219	0.00026869930649015006
0.4746518541744126	0.00026609094475301683
0.4756353828366614	0.0002657475137097647
0.4766189114989102	0.00026540022783426887
0.4785859688234079	0.000264694102366417
0.48252008347240327	0.0002632357136905509
0.490388312770394	0.0002601350273611248
0.4913057397420537	0.0002597575815818252
0.49222316671371347	0.0002593768220467273
0.49405802065703286	0.00025860537198661644
0.49772772854367164	0.0002570228210966729
0.5050671443169493	0.00025369972042303863
0.5197459758635047	0.00024642665408160165
0.5206634028351644	0.0002459445496891572
0.5215808298068241	0.00024545922454922655
0.5234156837501436	0.0002444789251200756
0.5270853916367824	0.00024247982252875315
0.5344248074100599	0.00023832836344607537
0.5491036389566153	0.00022941880589745926
0.550098459135645	0.00022878600451201373
0.5510932793146748	0.00022814955191113734
0.5530829196727343	0.0002268657132479851
0.5570622003888533	0.0002242544449847009
0.5650207618210914	0.00021885871208498987
0.5809378846855675	0.00020738418198976765
0.6127721304145198	0.0001817866312916206
0.6137008489029605	0.00018098840872193757
0.6146295673914011	0.00018018733384271747
0.6164870043682824	0.00017857664928542613
0.6202018783220449	0.00017532129698162306
0.6276316262295698	0.0001686759240308567
0.6424911220446199	0.0001548568786151262
0.6722101136747201	0.0001251926087785337
0.6731205621052246	0.00012424285794884507
0.6740310105357292	0.00012329074222717834
0.6758519073967383	0.00012137944137871159
0.6794937011187565	0.00011752873983039141
0.686777288562793	0.0001097163724704834
0.7013444634508659	0.00009365946609686342
0.7022549118813705	0.0000926372464110784
0.703165360311875	0.0000916128714204625
0.7049862571728841	0.00008955768271084924
0.7086280508949023	0.0000854217414761958
0.7159116383389388	0.0000770491443378878
0.7304788132270118	0.00005991360123026853
0.7314666548648865	0.00005873329604516215
0.7324544965027611	0.00005755071823148487
0.7344301797785102	0.00005517878166394463
0.7383815463300087	0.00005040804437222909
0.7462842794330056	0.000040761204581811884
0.7472721210708801	0.000039545654938141475
0.7482599627087547	0.000038327982456978795
0.750235645984504	0.00003588630702241436
0.7541870125360024	0.00003097790146573078
0.7620897456389993	0.000021063022808420376
0.763077587276874	0.000019814657580146158
0.7640654289147486	0.000018564323547246944
0.7660411121904978	0.00001605778812651439
0.7699924787419963	0.000011021522130078112
0.7709803203798709	9.757680621436782e-6
0.7719681620177454	8.491948819406192e-6
0.7739438452934947	5.9548538743247e-6
0.7749316869313694	4.683510537471365e-6
0.775919528569244	3.41031651946605e-6
0.7769073702071185	2.1352817596820726e-6
0.7778952118449931	8.584162118615529e-7
0.7788830534828677	4.202701559618947e-7
0.7798708951207423	1.7007673615389435e-6
0.7808587367586168	2.9830654084845157e-6
0.7818465783964915	4.267154286353376e-6
0.7828344200343662	5.553023970722356e-6
0.7838222616722408	6.8406644232649415e-6
0.7857979449479899	9.421217410521711e-6
0.7867857865858645	0.000010714109799779716
0.7877736282237392	0.000012008732666452174
0.7897493114994885	0.00001460312939197336
0.7937006780509869	0.000019812242983571597
0.7946224179982724	0.00002103122223708278
0.7955441579455578	0.00002225163800219966
0.7973876378401288	0.000024696745877701307
0.8010745976292708	0.00002960383414245112
0.8084485172075546	0.00003948362983384098
0.8231963563641223	0.00005949060819281301
0.8526920346772575	0.00010037158856477795
0.9166365565752115	0.0001917628714292739
0.979411794765257	0.000282789878027129
1.0379565247575981	0.00036631156118442106
1.1014544200216227	0.0004526868595620043
1.1607218070879428	0.0005269655170147342
1.161725253218224	0.0005281575955273059
1.1627286993485053	0.0005293472914951273
1.164735591609068	0.0005317194974827011
1.1687493761301933	0.000536434898552224
1.1767769451724437	0.0005457475366186762
1.1928320832569446	0.0005638834624812046
1.2249423594259463	0.0005980688726403279
1.2259275354982915	0.0005990714333680209
1.2269127115706366	0.0006000711469050895
1.2288830637153272	0.0006020620013801384
1.232823768004708	0.0006060092039881092
1.24070517658347	0.0006137638751007692
1.2564679937409937	0.0006287009172286596
1.2574531698133389	0.0006296086298095365
1.2584383458856843	0.0006305132580915863
1.2604086980303748	0.0006323132336870072
1.2643494023197557	0.0006358758658449575
1.2722308108985176	0.0006428503131165492
1.2879936280560413	0.000656183942226702
1.2889127024377975	0.0006569356411113345
1.2898317768195535	0.0006576844710374619
1.291669925583066	0.0006591735037925176
1.2953462231100903	0.0006621169204515375
1.302698818164139	0.0006678640511000354
1.3174040082722367	0.0006787909092781234
1.318323082653993	0.0006794483891218418
1.3192421570357489	0.0006801028478754055
1.3210803057992613	0.0006814026844422913
1.3247566033262856	0.00068396591127323
1.3321091983803344	0.0006889456166666839
1.346814388488432	0.0006983106087541354
1.3478108560775581	0.0006989162267722069
1.3488073236666844	0.00069951813883528
1.3508002588449366	0.0007007108260005696
1.3547861292014414	0.0007030515204694938
1.3627578699144505	0.0007075531587065414
1.3637543375035768	0.0007080989242590509
1.3647508050927029	0.0007086409109131065
1.3667437402709552	0.0007097135303346595
1.3707296106274598	0.0007118132349779728
1.3787013513404691	0.0007158295835987737
1.3796978189295952	0.0007163143870285355
1.3806942865187213	0.0007167953462996907
1.3826872216969737	0.000717745717114602
1.3866730920534782	0.0007196001627871852
1.3946448327664875	0.0007231230557026818
1.410588314192506	0.000729418745841728
1.411518680091043	0.0007297550320292602
1.41244904598958	0.0007300878740824963
1.414309777786654	0.0007307432165906974
1.418031241380802	0.0007320124721836789
1.4254741685690984	0.0007343847815346288
1.4264045344676353	0.0007346656983886114
1.4273349003661724	0.0007349431371036935
1.4291956321632466	0.0007354875724565981
1.4329170957573947	0.000736534622579702
1.4403600229456908	0.0007384610425932907
1.4412903888442279	0.0007386860922033697
1.4422207547427648	0.0007389076358347617
1.4440814865398388	0.0007393401990493303
1.4478029501339869	0.0007401631878612625
1.448733316032524	0.0007403601480476213
1.4496636819310609	0.0007405535906630553
1.451524413728135	0.0007409299178474352
1.4552458773222832	0.0007416403040592974
1.45617624322082	0.0007418090875368712
1.4571066091193572	0.0007419743434101335
1.4589673409164314	0.0007422942677908108
1.4626888045105795	0.0007428917365871711
1.4636191704091166	0.0007430322685577132
1.4645495363076535	0.0007431692644538536
1.4664102681047275	0.0007434326442528344
1.4701317316988756	0.000743916930858851
1.4710438275394764	0.0007440269794617165
1.4719559233800774	0.0007441336228856416
1.4737801150612793	0.0007443366913803413
1.4746922109018803	0.0007444331150996245
1.4756043067424813	0.0007445261309369935
1.4774284984236832	0.000744701936512463
1.4783405942642842	0.0007447847250805165
1.479252690104885	0.0007448641034265694
1.481076881786087	0.0007450126273622114
1.481988977626688	0.000745081771963322
1.482901073467289	0.0007451475043654823
1.4847252651484908	0.000745268730845775
1.4856373609890916	0.0007453242241171034
1.4865494568296926	0.000745376303575878
1.4874615526702937	0.0007454249688754919
1.4883736485108945	0.0007454702196920609
1.4892857443514955	0.0007455120557244246
1.4901978401920966	0.0007455504766941502
1.4911099360326974	0.0007455854823455324
1.4920220318732984	0.0007456170724455967
1.4929341277138994	0.0007456452467840998
1.4938462235545003	0.0007456700051735321
1.4947583193951013	0.0007456913474491176
1.4956704152357023	0.0007457092734688162
1.4965825110763031	0.0007457237831133239
1.4974946069169042	0.000745734876286074
1.4984067027575052	0.0007457425529132378
1.499318798598106	0.0007457468129437242
1.5002308944387068	0.0007457476563491822
1.5011429902793079	0.0007457450831239974
1.502055086119909	0.0007457390932852961
1.5029671819605097	0.0007457296868729431
1.5038792778011107	0.0007457168639495408
1.5047913736417118	0.00074570062460043
1.5057034694823126	0.0007456809689336902
1.5066155653229136	0.0007456578970801358
1.5075276611635147	0.0007456314091933181
1.5084397570041155	0.0007456015054495237
1.5093518528447165	0.000745568186047772
1.5102639486853175	0.0007455314512098146
1.5111760445259184	0.0007454913011801359
1.5120881403665194	0.0007454477362259471
1.5139123320477212	0.0007453503627265261
1.5148244278883223	0.0007452965548293479
1.5157365237289233	0.0007452393333037649
1.5175607154101252	0.000745114650913416
1.5184728112507262	0.0007450471908784548
1.519384907091327	0.000744976318874692
1.521209098772529	0.000744824340870178
1.52212119461313	0.0007447432358808927
1.523033290453731	0.0007446587209457319
1.5248574821349328	0.0007444794635103791
1.5285058654973367	0.0007440800555581695
1.5294953545453076	0.000743962336093326
1.5304848435932787	0.0007438406095665489
1.5324638216892206	0.0007435851391723616
1.5364217778811047	0.0007430261576944111
1.5374112669290758	0.000742876410187284
1.5384007559770467	0.0007427226641239585
1.5403797340729888	0.0007424031811770116
1.5443376902648729	0.0007417162876928436
1.545327179312844	0.0007415345872077267
1.546316668360815	0.0007413488986765127
1.548295646456757	0.0007409655633247926
1.5522536026486409	0.00074015110215516
1.5601695150324089	0.0007383313856656862
1.56115900408038	0.0007380860684403996
1.562148493128351	0.0007378367901802406
1.564127471224293	0.0007373263583964083
1.5680854274161768	0.0007362580503980934
1.5760013397999448	0.0007339321356581471
1.576990828847916	0.0007336236935140756
1.5779803178958869	0.0007333113252875916
1.579959295991829	0.0007326748204048704
1.583917252183713	0.0007313548073627354
1.591833164567481	0.0007285273574554232
1.5927565519248628	0.0007281813106500398
1.5936799392822447	0.0007278318819190576
1.5955267139970086	0.000727122888237374
1.599220263426536	0.0007256644241846641
1.6066073622855912	0.0007225861541430375
1.6213815600037011	0.0007157890722900827
1.622304947361083	0.0007153360998022763
1.6232283347184648	0.0007148798330079792
1.6250751094332285	0.0007139574289714197
1.6287686588627561	0.0007120732276629661
1.636155757721811	0.000708147979338119
1.650929955439921	0.0006996762163393857
1.6519307360046729	0.0006990726730938909
1.652931516569425	0.0006984653904897584
1.6549330776989288	0.0006972396266988818
1.6589361999579366	0.0006947434429132606
1.666942444475952	0.0006895735805339215
1.6829549335119829	0.0006785333130906584
1.6839557140767347	0.0006778126707852954
1.6849564946414868	0.0006770884594668198
1.6869580557709907	0.0006756293530300214
1.6909611780299982	0.0006726685692296486
1.6989674225480136	0.0006665780559183141
1.7149799115840445	0.0006537323274303214
1.7159624220908603	0.0006529157107372859
1.7169449325976762	0.0006520958464215478
1.718909953611308	0.0006504464002729663
1.7228399956385714	0.0006471088167633849
1.7307000796930982	0.0006402803365941646
1.746420247802152	0.0006260220666598788
1.7778605840202595	0.0005952009627536747
1.83651074825877	0.0005302474170318758
1.9001140777689638	0.00045062758235010216
1.9594868990814533	0.0003698916716553347
2.017690436686034	0.0002869754208215004
2.080847139562298	0.0001954061368694175
2.1397733342408576	0.00011097329805933733
2.14077144924008	0.00010956561325830351
2.1417695642393024	0.00010815890728212839
2.1437657942377477	0.00010534847664148142
2.1477582542346383	0.00009973985402001794
2.1557431742284185	0.00008857406377805102
2.171713014215979	0.00006646818771525325
2.1727111292152017	0.00006509734375769914
2.1737092442144244	0.00006372783303102526
2.175705474212869	0.00006099285491885859
2.1796979342097593	0.00005553937699424813
2.1876828542035396	0.000044700764519381696
2.2036526941911005	0.000023316198415520933
2.204584707499734	0.000022080929599495463
2.205516720808367	0.000020847122200515737
2.207380747425634	0.000018383925939306772
2.211108800660168	0.000013475446987816796
2.2120408139688013	0.000012252109002752627
2.2129728272774347	0.000011030300737040554
2.2148368538947016	8.591307315277107e-6
2.215768867203335	7.374139108245732e-6
2.2167008805119686	6.158534518488271e-6
2.2185649071292355	3.7320499697242656e-6
2.219496920437869	2.521186872810823e-6
2.2204289337465024	1.31192111724155e-6
2.221360947055136	1.0426110642963e-7
2.2222929603637693	1.1017847673703703e-6
2.223224973672403	2.306208123120824e-6
2.2241569869810363	3.509000591059286e-6
2.2260210135983027	5.909659441174843e-6
2.226953026906936	7.1075091407264255e-6
2.227885040215569	8.30369458732971e-6
2.229749066832836	0.000010691039483253641
2.23347712006737	0.00001544539327100422
2.2344091333760034	0.000016629696851453226
2.235341146684637	0.000017812270007496655
2.237205173301904	0.000020172192186763607
2.2409332265364372	0.000024870910676586516
2.2483893330055045	0.000034182019831484395
2.263301545943639	0.0000524445023299652
2.264215289194336	0.00005354738578475403
2.2651290324450337	0.00005464835940404725
2.2669565189464285	0.00005684454773353379
2.270611491949218	0.00006121368365769042
2.2779214379547965	0.000069857362708504
2.292541329965954	0.00008675348964787444
2.321781113988269	0.00011888092774214542
2.3227722504463366	0.00011992906494457612
2.323763386904404	0.00012097443340731912
2.3257456598205386	0.00012305683127417018
2.329710205652808	0.00012718804212205885
2.3376392973173474	0.00013531431362200384
2.3534974806464257	0.00015100807278973152
2.354488617104493	0.00015196364603446222
2.3554797535625607	0.00015291619878592529
2.3574620264786956	0.00015481221288913307
2.361426572310965	0.00015856766739313932
2.3693556639755045	0.00016593063695758718
2.3852138473045827	0.00018005198911087838
2.3861388820720606	0.00018085037065111086
2.387063916839539	0.00018164592340898017
2.3889139863744955	0.0001832285208131709
2.3926141254444087	0.00018635953191272964
2.400014403584235	0.00019248362560301773
2.4148149598638873	0.0002041708154060273
2.415739994631365	0.000204876072253483
2.4166650293988434	0.000205578335850379
2.4185150989338	0.00020697386408360276
2.422215238003713	0.00020972879139669005
2.4296155161435395	0.00021509308027478128
2.444416072423192	0.00022523128226242526
2.4454185003980404	0.00022588913222696126
2.4464209283728886	0.00022654329820553657
2.448425784322585	0.00022784055719939395
2.4524354962219785	0.0002303906379591962
2.460454920020765	0.00023531191262798765
2.461457347995613	0.0002359102044486342
2.4624597759704616	0.0002365047317250304
2.4644646319201584	0.0002376824735580152
2.4684743438195516	0.0002399925744343676
2.4764937676183383	0.0002444302153313318
2.4774961955931865	0.000244967717960357
2.4784986235680346	0.0002455013832327822
2.4805034795177314	0.0002465571845784108
2.4845131914171246	0.00024862255229816363
2.4925326152159113	0.0002525674285149744
2.5085714628134843	0.0002597068090152998
2.5095556207303966	0.0002601120557213619
2.510539778647309	0.000260513486327529
2.5125080944811335	0.00026130488682778554
2.5164447261487823	0.000262841759751779
2.5243179894840804	0.00026573113640885953
2.5253021474009927	0.00026607496887165433
2.526286305317905	0.0002664149390307464
2.5282546211517296	0.0002670832819306947
2.5321912528193784	0.00026837350618594285
2.5400645161546764	0.00027076755876961314
2.5410486740715887	0.0002710492950672688
2.542032831988501	0.00027132713051750867
2.5440011478223257	0.00027187109029471905
2.5479377794899745	0.0002729121069834022
2.5489219374068863	0.00027316257791759813
2.5499060953237986	0.00027340913162954365
2.5518744111576233	0.0002738904797753376
2.5558110428252725	0.00027480608737649417
2.556795200742185	0.00027502516874227306
2.557779358659097	0.0002752403184534619
2.5597476744929213	0.00027565881627417154
2.56368430616057	0.00027644856075107453
2.5646684640774824	0.00027663614390911756
2.5656526219943947	0.0002768197829298821
2.5676209378282193	0.0002771752228984185
2.571557569495868	0.00027783871262806656
2.5724756257221912	0.00027798435112122845
2.573393681948514	0.00027812654841521343
2.57522979440116	0.00027840061559373554
2.5761478506274833	0.0002785324836303436
2.5770659068538064	0.0002786609067719287
2.5789020193064527	0.00027890741492963276
2.579820075532776	0.00027902549828364234
2.580738131759099	0.0002791401334184214
2.582574244211745	0.00027935905596178145
2.5862464691170377	0.0002797554899667333
2.587164525343361	0.0002798459672272032
2.588082581569684	0.0002799329907363371
2.58991869402233	0.00028009667417682463
2.5908367502486533	0.00028017333300452396
2.5917548064749765	0.00028024653587358623
2.5935909189276227	0.00028038257178479033
2.594508975153946	0.0002804454039096945
2.595427031380269	0.00028050477824149257
2.596345087606592	0.0002805606943798462
2.5972631438329152	0.0002806131519477346
2.5981812000592384	0.00028066215059145645
2.5990992562855615	0.00028070768998063284
2.6000173125118846	0.00028074976980820937
2.6009353687382077	0.00028078838979045796
2.601853424964531	0.00028082354966697896
2.602771481190854	0.00028085524920070287
2.603689537417177	0.00028088348817789194
2.6046075936435003	0.00028090826640814166
2.6055256498698234	0.00028092958372438206
2.6064437060961465	0.00028094743998287856
2.6073617623224696	0.00028096183506323344
2.6082798185487928	0.00028097276886838616
2.609197874775116	0.00028098024132461433
2.610115931001439	0.00028098425238153404
2.611033987227762	0.00028098480201210025
2.6119520434540853	0.00028098189021260705
2.6128700996804084	0.0002809755170026876
2.6137881559067315	0.000280965682425314
2.6147062121330547	0.00028095238654679696
2.615624268359378	0.0002809356294567854
2.616542324585701	0.0002809154112682661
2.617460380812024	0.0002808917321175623
2.618378437038347	0.0002808645921643335
2.6192964932646703	0.0002808339915915739
2.6202145494909934	0.0002807999306056113
2.6211326057173165	0.0002807624094361059
2.6220506619436397	0.0002807214283360484
2.622968718169963	0.00028067698758175844
2.623886774396286	0.000280629087472883
2.624804830622609	0.00028057772833239413
2.6266409430752553	0.0002804646343650756
2.6275589993015784	0.00028040290030079503
2.6284770555279016	0.00028033770872999366
2.630313167980548	0.0002801969548503849
2.6313086174142413	0.0002801148656379949
2.6323040668479343	0.00028002871368778425
2.6342949657153207	0.0002798442243379291
2.6352904151490137	0.00027974588840079637
2.6362858645827068	0.0002796434926508552
2.638276763450093	0.0002794265249916327
2.639272212883786	0.00027931195480233005
2.6402676623174797	0.0002791933282401631
2.6422585611848657	0.00027894390979096254
2.6462403589196386	0.0002783964399490763
2.647235808353332	0.00027824944690768344
2.648231257787025	0.00027809840591629966
2.6502221566544115	0.00027778418490505865
2.654203954389184	0.00027710722231511403
2.655199403822877	0.0002769278809955184
2.6561948532565705	0.00027674450220244883
2.6581857521239565	0.0002763656380427164
2.6621675498587294	0.00027555952614771923
2.663162999292423	0.00027534792753503966
2.664158448726116	0.0002751323039737326
2.6661493475935023	0.00027468898887442477
2.670131145328275	0.0002737541366386167
2.67809474079782	0.00027169196971493336
2.6790901902315136	0.0002714161948772706
2.6800856396652066	0.00027113642625920675
2.682076538532593	0.0002705649165848144
2.6860583362673656	0.00026937407157452003
2.694021931736911	0.0002668016181551856
2.694951279480015	0.00026648488617229374
2.695880627223119	0.00026616470727599926
2.697739322709327	0.0002655140176161011
2.7014567136817433	0.00026417137426934463
2.7088914956265757	0.0002613215589434133
2.7098208433696795	0.00026094995511878057
2.710750191112784	0.0002605749426243174
2.712608886598992	0.0002598147020140207
2.716326277571408	0.0002582534323416912
2.7237610595162405	0.0002549683511638821
2.7246904072593443	0.00025454253270515496
2.7256197550024486	0.000254113349848643
2.7274784504886567	0.00025324490282723665
2.731195841461073	0.00025146776804517386
2.7386306234059052	0.0002477532309138944
2.7535001872955696	0.0002396889586439172
2.754411264980738	0.00023916755265402515
2.755322342665906	0.00023864301534498854
2.757144498036242	0.00023758456072300424
2.7607888087769137	0.00023543023029989142
2.7680774302582574	0.0002309726927930702
2.7826546732209447	0.00022146885137849673
2.7835657509061127	0.00022084907299414506
2.7844768285912807	0.00022022628493445246
2.7862989839616166	0.00021897169635149135
2.7899432947022884	0.00021642658638450546
2.797231916183632	0.00021119358833879455
2.8118091591463195	0.0002001643688189488
2.8127976300388573	0.0001993896509876492
2.8137861009313956	0.00019861155817811545
2.8157630427164717	0.00019704527197881796
2.8197169262866235	0.0001938724692125844
2.8276246934269276	0.000187367339785779
2.843440227707536	0.00017373051304943302
2.875071296268753	0.00014404822571055723
2.875993665470702	0.00014313628824680097
2.8769160346726506	0.00014222179496634071
2.8787607730765483	0.00014038516586924787
2.882450249884344	0.000136681512897338
2.889829203499935	0.00012915404520393893
2.904587110731117	0.00011363002890164587
2.9341029251934816	0.00008080171744265521
2.935132566030701	0.00007961577094367553
2.9361622068679196	0.00007842717831072727
2.938221488542358	0.00007604209498840839
2.942340051891235	0.0000712406197836805
2.950577178588989	0.00006151472293485434
2.967051431984496	0.00004158973424343044
2.968081072821715	0.00004032421929791185
2.9691107136589343	0.00003905639146091954
2.971169995333373	0.00003651384014323016
2.9752885586822493	0.00003140145723633149
2.9835256853800027	0.00002107000484033095
2.984555326217222	0.000019768784734021343
2.985584967054441	0.00001846542607255256
2.9876442487288797	0.000015852337318759683
2.9917628120777566	0.000010600984735305119
2.992792452914976	9.282966707648071e-6
2.993822093752195	7.962899057948972e-6
2.9958813754266336	5.3166596931455716e-6
2.996911016263853	3.990510421527776e-6
2.997940657101072	2.662356414650598e-6
2.998970297938291	1.3322089369553618e-6
2.99999993877551	7.926978884310632e-11

==> fig1-2.dat <==
6.122448979591837e-8	1.5921762674149881e-9
0.0009201537616788803	0.000023913267161417673
0.0018402462988679647	0.00004779316924368154
0.0036804313732461333	0.00009545700800370405
0.007360801522002471	0.00019039630920765325
0.014721541819515146	0.0003786854742888949
0.029443022414540495	0.0007486216571483986
0.05888598360459119	0.0014597020260245115
0.05988346934915033	0.0014830756561405771
0.06088095509370947	0.0015064003287604166
0.06287592658282774	0.0015529020592620656
0.06686586956106429	0.0016453098875558346
0.07484575551753739	0.0018277019570081378
0.09080552743048358	0.0021824687579555108
0.12272507125637595	0.002849440240195464
0.12365645531034597	0.0028680077334808786
0.12458783936431597	0.00288652293177086
0.12645060747225598	0.002923395929760794
0.130176143688136	0.0029965087565774545
0.13762721611989603	0.0031401734438503766
0.15252936098341613	0.0034170376471574083
0.15346074503738613	0.003433869804565794
0.15439212909135613	0.0034506457400057355
0.15625489719929614	0.003484028479684296
0.15998043341517618	0.003550114199104078
0.16743150584693622	0.0036795410483790284
0.1823336507104563	0.003927217355277806
0.1832467647064902	0.003941901411637672
0.18415987870252415	0.0039565280414186246
0.18598610669459203	0.003985608631376513
0.18963856267872775	0.00404307642532857
0.19694347464699924	0.004155217133570487
0.21155329858354222	0.004368153590422185
0.21246641257957616	0.004380953531068056
0.2133795265756101	0.004393693116563578
0.21520575456767796	0.0044189908826036866
0.2188582105518137	0.004468858440988845
0.2261631225200852	0.0045656631724628575
0.24077294645662814	0.004747408665129874
0.2417634536600321	0.004759152014599836
0.2427539608634361	0.004770821375833225
0.24473497527024407	0.004793937767808358
0.24869700408386003	0.004839278701918979
0.25662106171109195	0.004926373438692256
0.2576115689144959	0.004936922312362233
0.25860207611789987	0.004947395802506608
0.26058309052470785	0.004968116303992264
0.2645451193383238	0.005008649127372627
0.2724691769655557	0.005086064440512496
0.2734596841689597	0.005095397646057762
0.2744501913723637	0.005104654224231311
0.2764312057791717	0.005122937208451997
0.28039323459278764	0.00515858049205271
0.28831729222001956	0.0052261608568551976
0.30416540747448334	0.005346381238833885
0.3050898129872982	0.005352774777218623
0.306014218500113	0.005359099814962802
0.30786302952574274	0.0053715442160411474
0.3115606515770022	0.005395609139396302
0.31895589567952104	0.005440434416222297
0.3198803011923359	0.005445727018573684
0.3208047067051507	0.005450950484844351
0.32265351773078044	0.005461189866781746
0.3263511397820399	0.005480837458202555
0.33374638388455874	0.005516800588960509
0.3346707893973736	0.005520982994213532
0.3355951949101884	0.005525095748920889
0.33744400593581814	0.0055331121947124985
0.3411416279870776	0.005548308074585775
0.34206603349989245	0.005551932514924196
0.3429904390127073	0.0055554870931398305
0.34483925003833704	0.005562386566481244
0.34853687208959644	0.005575346130517753
0.3494612776024113	0.005578411020244831
0.3503856831152261	0.005581405866836745
0.35223449414085584	0.005587185349200562
0.3559321161921153	0.00559790292757638
0.35685652170493015	0.005600406925799389
0.357780927217745	0.005602840730518809
0.35962973824337474	0.005607497693374974
0.36332736029463414	0.005615968597137435
0.364329159014819	0.005618070008058351
0.3653309577350039	0.005620088838155796
0.3673345551753737	0.005623878691708326
0.36833635389555863	0.0056256496847354315
0.36933815261574354	0.00562733803608336
0.37134175005611336	0.005630466760183589
0.37234354877629827	0.005631907107815987
0.3733453474964832	0.005633264763529609
0.3743471462166681	0.005634539716424115
0.375348944936853	0.005635731956263169
0.3763507436570379	0.005636841473474505
0.3773525423772228	0.005637868259150033
0.37835434109740773	0.005638812305045895
0.37935613981759264	0.005639673603582546
0.38035793853777755	0.005640452147844786
0.38135973725796246	0.005641147931581829
0.38236153597814737	0.005641760949207373
0.3833633346983323	0.005642291195799634
0.3843651334185172	0.005642738667101358
0.3853669321387021	0.005643103359519881
0.386368730858887	0.005643385270127169
0.3873705295790719	0.005643584396659817
0.38837232829925683	0.005643700737519081
0.38937412701944174	0.005643734291770872
0.39037592573962665	0.005643685059145801
0.39137772445981156	0.005643553040039146
0.39237952317999647	0.0056433382355108586
0.3933813219001814	0.005643040647285558
0.3943831206203663	0.005642660277752524
0.3953849193405512	0.0056421971299656735
0.3963867180607361	0.005641651207643524
0.397388516780921	0.005641022515169165
0.39839031550110593	0.005640311057590252
0.39939211422129084	0.005639516840618947
0.40039391294147575	0.005638639870631845
0.40139571166166066	0.005637680154669958
0.4033993091020305	0.005635512516307621
0.4044011078222154	0.0056343046113107075
0.4054029065424003	0.005633013995145936
0.4074065039827701	0.005630184671425248
0.40840830270295503	0.005628645986585403
0.40941010142313994	0.005627024636009675
0.41141369886350976	0.005623533990384176
0.41241549758369467	0.005621664723360103
0.4134172963038796	0.005619712846651314
0.4154208937442494	0.005615561327527636
0.4164226924644343	0.005613361718444468
0.4174244911846192	0.005611079566339745
0.41942808862498904	0.005606267707020007
0.42042988734517395	0.00560373803843845
0.42143168606535886	0.0056011259041019385
0.4234352835057287	0.005595654322715235
0.4274424783864683	0.005583722538003489
0.42842600704871714	0.00558059265874947
0.42940953571096596	0.005577383473321954
0.43137659303546366	0.005570727283898663
0.435310707684459	0.005556464364791223
0.43629423634670783	0.005552700765863775
0.4372777650089567	0.0055488580766076935
0.4392448223334544	0.0055409355466699865
0.44317893698244976	0.0055241427522633125
0.44416246564469863	0.005519747297591639
0.44514599430694746	0.005515273007605836
0.4471130516314451	0.005506088060801058
0.4510471662804405	0.005486773707757109
0.4589153955784312	0.00544437573835982
0.45989892424068	0.005438723414620049
0.46088245290292884	0.005432992882579526
0.46284951022742654	0.005421297371586823
0.4667836248764219	0.005396969841742829
0.4746518541744126	0.005344579495762609
0.4756353828366614	0.0053376814988628
0.4766189114989102	0.0053307060755876275
0.4785859688234079	0.005316523166430684
0.48252008347240327	0.005287230646833218
0.490388312770394	0.005224951697076307
0.4913057397420537	0.005217370495939682
0.49222316671371347	0.005209722736238619
0.49405802065703286	0.0051942277475718664
0.49772772854367164	0.005162441363239081
0.5050671443169493	0.0050956951019593315
0.5197459758635047	0.004949611659413605
0.5206634028351644	0.004939928333838332
0.5215808298068241	0.004930180317820503
0.5234156837501436	0.004910490477440512
0.5270853916367824	0.004870337428529264
0.5344248074100599	0.004786953143839037
0.5491036389566153	0.004607999896727042
0.550098459135645	0.004595289741134632
0.5510932793146748	0.004582506248919871
0.5530829196727343	0.00455671966004771
0.5570622003888533	0.004504270934929167
0.5650207618210914	0.004395894742544364
0.5809378846855675	0.004165422644640549
0.6127721304145198	0.003651282094949748
0.6137008489029605	0.003635249366053458
0.6146295673914011	0.0036191593469886442
0.6164870043682824	0.003586807882841561
0.6202018783220449	0.0035214223839455405
0.6276316262295698	0.0033879465001745704
0.6424911220446199	0.0031103835532337075
0.6722101136747201	0.002514560766131427
0.6731205621052246	0.0024954845107738885
0.6740310105357292	0.002476360755291203
0.6758519073967383	0.0024379712515280047
0.6794937011187565	0.002360627843399044
0.686777288562793	0.0022037122503341055
0.7013444634508659	0.0018812006644945937
0.7022549118813705	0.0018606688332521496
0.703165360311875	0.001840093711554944
0.7049862571728841	0.0017988141428438881
0.7086280508949023	0.0017157415424631222
0.7159116383389388	0.0015475734334986615
0.7304788132270118	0.0012033968497117005
0.7314666548648865	0.0011796897863356167
0.7324544965027611	0.0011559370759944589
0.7344301797785102	0.0011082954564876704
0.7383815463300087	0.0010124726364640897
0.7462842794330056	0.0008187106796615889
0.7472721210708801	0.0007942957124116794
0.7482599627087547	0.0007698381068309367
0.750235645984504	0.0007207957447355525
0.7541870125360024	0.000622207783692805
0.7620897456389993	0.00042306212233247145
0.763077587276874	0.0003979880364463461
0.7640654289147486	0.00037287440606223075
0.7660411121904978	0.00032252929631982935
0.7699924787419963	0.00022137318969341394
0.7709803203798709	0.0001959882544065413
0.7719681620177454	0.000170565351562003
0.7739438452934947	0.0001196064373649359
0.7749316869313694	0.00009407082383051962
0.775919528569244	0.0000684980383714922
0.7769073702071185	0.000042888280625503405
0.7778952118449931	0.00001724175051880811
0.7788830534828677	8.441351735286477e-6
0.7798708951207423	0.00003416082563794292
0.7808587367586168	0.00005991647040639964
0.7818465783964915	0.00008570808497548926
0.7828344200343662	0.00011153546799929007
0.7838222616722408	0.00013739841785262425
0.7857979449479899	0.00018923021016041232
0.7867857865858645	0.00021519864798256232
0.7877736282237392	0.00024120184337271503
0.7897493114994885	0.000293311694596568
0.7937006780509869	0.00039793953797769314
0.7946224179982724	0.00042242339078269175
0.7955441579455578	0.00044693609669458717
0.7973876378401288	0.0004960474012091524
0.8010745976292708	0.0005946089037361257
0.8084485172075546	0.0007930499048890872
0.8231963563641223	0.0011949008074396365
0.8526920346772575	0.0020160172481568485
0.9166365565752115	0.0038516602345891704
0.979411794765257	0.005679986536617636
1.0379565247575981	0.0073575643875602075
1.1014544200216227	0.009092458632374508
1.1607218070879428	0.010584385349246123
1.161725253218224	0.01060832888622572
1.1627286993485053	0.010632224568514766
1.164735591609068	0.010679871599467585
1.1687493761301933	0.010774582961757125
1.1767769451724437	0.010961632297493137
1.1928320832569446	0.011325902106041143
1.2249423594259463	0.01201253442402653
1.2259275354982915	0.012032671394540345
1.2269127115706366	0.012052751177701748
1.2288830637153272	0.012092738558769035
1.232823768004708	0.012172020242494735
1.24070517658347	0.012327776975455245
1.2564679937409937	0.012627795486638196
1.2574531698133389	0.012646027381197042
1.2584383458856843	0.012664197325957912
1.2604086980303748	0.012700350802240575
1.2643494023197557	0.012771908181992824
1.2722308108985176	0.012911993700185203
1.2879936280560413	0.013179806799997267
1.2889127024377975	0.013194905075699672
1.2898317768195535	0.013209945726830093
1.291669925583066	0.013239853749211597
1.2953462231100903	0.01329897385319667
1.302698818164139	0.013414408058039456
1.3174040082722367	0.013633879871429878
1.318323082653993	0.013647085707107135
1.3192421570357489	0.013660230862566543
1.3210803057992613	0.013686338777924837
1.3247566033262856	0.013737822565080162
1.3321091983803344	0.013837842621626977
1.346814388488432	0.014025943515984844
1.3478108560775581	0.014038107679048166
1.3488073236666844	0.014050197406015534
1.3508002588449366	0.01407415316811177
1.3547861292014414	0.014121167273293248
1.3627578699144505	0.0142115850943183
1.3637543375035768	0.014222547088474636
1.3647508050927029	0.014233433181426544
1.3667437402709552	0.014254977318422674
1.3707296106274598	0.014297151013563731
1.3787013513404691	0.014377821532083222
1.3796978189295952	0.014387559069272192
1.3806942865187213	0.014397219394471528
1.3826872216969737	0.014416308102565148
1.3866730920534782	0.014453555639593866
1.3946448327664875	0.01452431483532451
1.410588314192506	0.01465076715206927
1.411518680091043	0.014657521640705705
1.41244904598958	0.014664206952055569
1.414309777786654	0.014677369858201374
1.418031241380802	0.014702863538279168
1.4254741685690984	0.014750512645340896
1.4264045344676353	0.01475615501118391
1.4273349003661724	0.014761727516739612
1.4291956321632466	0.014772662793122667
1.4329170957573947	0.014793693357030699
1.4403600229456908	0.014832386537343202
1.4412903888442279	0.014836906779595992
1.4422207547427648	0.014841356602384413
1.4440814865398388	0.014850044866802244
1.4478029501339869	0.01486657503897168
1.448733316032524	0.014870531090067186
1.4496636819310609	0.014874416488862003
1.451524413728135	0.014881975222419064
1.4552458773222832	0.014896243710907146
1.45617624322082	0.014899633817677978
1.4571066091193572	0.014902953070622164
1.4589673409164314	0.014909378923582885
1.4626888045105795	0.014921379405152632
1.4636191704091166	0.014924202065235844
1.4645495363076535	0.014926953701366095
1.4664102681047275	0.014932243826043348
1.4701317316988756	0.014941970982549898
1.4710438275394764	0.0149441813678261
1.4719559233800774	0.014946323358254963
1.4737801150612793	0.014950402098003189
1.4746922109018803	0.014952338820177123
1.4756043067424813	0.014954207093213039
1.4774284984236832	0.014957738242590434
1.4783405942642842	0.014959401095430891
1.479252690104885	0.014960995452131438
1.481076881786087	0.01496397863512475
1.481988977626688	0.014965367441563397
1.482901073467289	0.014966687712154036
1.4847252651484908	0.014969122611100026
1.4856373609890916	0.01497023722325028
1.4865494568296926	0.014971283267142439
1.4874615526702937	0.014972260735814712
1.4883736485108945	0.014973169622761712
1.4892857443514955	0.014974009921934471
1.4901978401920966	0.014974781627740519
1.4911099360326974	0.014975484735043879
1.4920220318732984	0.014976119239165126
1.4929341277138994	0.014976685135881419
1.4938462235545003	0.014977182421426517
1.4947583193951013	0.014977611092490815
1.4956704152357023	0.014977971146221356
1.4965825110763031	0.014978262580221858
1.4974946069169042	0.014978485392552728
1.4984067027575052	0.014978639581731071
1.499318798598106	0.014978725146730699
1.5002308944387068	0.014978742086982166
1.5011429902793079	0.014978690402372706
1.502055086119909	0.014978570093246307
1.5029671819605097	0.014978381160403675
1.5038792778011107	0.014978123605102218
1.5047913736417118	0.014977797429056045
1.5057034694823126	0.014977402634435992
1.5066155653229136	0.014976939223869537
1.5075276611635147	0.014976407200440843
1.5084397570041155	0.01497580656769072
1.5093518528447165	0.014975137329616577
1.5102639486853175	0.014974399490672417
1.5111760445259184	0.014973593055768836
1.5120881403665194	0.01497271803027292
1.5139123320477212	0.01497076223125496
1.5148244278883223	0.014969681470749431
1.5157365237289233	0.01496853214568453
1.5175607154101252	0.014966027832929506
1.5184728112507262	0.014964672861906454
1.519384907091327	0.014963249359658056
1.521209098772529	0.014960196799836876
1.52212119461313	0.014958567762579934
1.523033290453731	0.014956870234729198
1.5248574821349328	0.014953269752892665
1.5285058654973367	0.014945247429721146
1.5294953545453076	0.014942882971063455
1.5304848435932787	0.01494043802841534
1.5324638216892206	0.01493530676838011
1.5364217778811047	0.014924079325265356
1.5374112669290758	0.0149210715661818
1.5384007559770467	0.014917983493950081
1.5403797340729888	0.01491156650742285
1.5443376902648729	0.014897769882984297
1.545327179312844	0.014894120331181522
1.546316668360815	0.014890390677331609
1.548295646456757	0.014882691180970672
1.5522536026486409	0.014866332291075512
1.5601695150324089	0.014829782308336453
1.56115900408038	0.014824854980150065
1.562148493128351	0.014819848092451494
1.564127471224293	0.014809595796010563
1.5680854274161768	0.014788138256265071
1.5760013397999448	0.014741421009875693
1.576990828847916	0.01473522578380228
1.5779803178958869	0.014728951700255602
1.579959295991829	0.014716167157931918
1.583917252183713	0.014689653987235025
1.591833164567481	0.014632863137723244
1.5927565519248628	0.014625912601836563
1.5936799392822447	0.014618894138158398
1.5955267139970086	0.014604653619386636
1.599220263426536	0.01457535958580479
1.6066073622855912	0.014513530879224157
1.6213815600037011	0.014377007840696702
1.622304947361083	0.014367909645067678
1.6232283347184648	0.014358745281524001
1.6250751094332285	0.014340218301189587
1.6287686588627561	0.014302373106237923
1.636155757721811	0.014223532386076527
1.650929955439921	0.014053372477560973
1.6519307360046729	0.014041249987418847
1.652931516569425	0.014029052390250733
1.6549330776989288	0.014004432266369977
1.6589361999579366	0.01395429507477682
1.666942444475952	0.013850455613068805
1.6829549335119829	0.013628705913695277
1.6839557140767347	0.013614231426062499
1.6849564946414868	0.013599685252885066
1.6869580557709907	0.013570378316673891
1.6909611780299982	0.013510909384329927
1.6989674225480136	0.013388578154333952
1.7149799115840445	0.013130564800483132
1.7159624220908603	0.013114162615743073
1.7169449325976762	0.013097695200757311
1.718909953611308	0.01306456518923717
1.7228399956385714	0.01299752803242125
1.7307000796930982	0.012860374341853121
1.746420247802152	0.012573989334627247
1.7778605840202595	0.011954930914105781
1.83651074825877	0.01065030407321863
1.9001140777689638	0.009051096943899767
1.9594868990814533	0.007429472828612835
2.017690436686034	0.0057640554109575646
2.080847139562298	0.003924837177108148
2.1397733342408576	0.0022289582756587303
2.14077144924008	0.0022006841706113554
2.1417695642393024	0.0021724297257868213
2.1437657942377477	0.002115980717384049
2.1477582542346383	0.0020033285206324182
2.1557431742284185	0.0017790576284508232
2.171713014215979	0.0013350492385720881
2.1727111292152017	0.001307515101646706
2.1737092442144244	0.0012800077433793966
2.175705474212869	0.0012250742395233628
2.1796979342097593	0.0011155382073088104
2.1876828542035396	0.0008978388562487583
2.2036526941911005	0.0004683183641833155
2.204584707499734	0.0004435073267689736
2.205516720808367	0.00041872564270066417
2.207380747425634	0.00036925102324709367
2.211108800660168	0.0002706615880302523
2.2120408139688013	0.0002460901877617079
2.2129728272774347	0.0002215495127276922
2.2148368538947016	0.00017256102029945065
2.215768867203335	0.00014811354333539182
2.2167008805119686	0.00012369747246382195
2.2185649071292355	0.00007496022746607815
2.219496920437869	0.00005063939202409784
2.2204289337465024	0.00002635064004066477
2.221360947055136	2.0941403028447327e-6
2.2222929603637693	0.00002212993862642331
2.223224973672403	0.000046321428409498644
2.2241569869810363	0.00007048016093520863
2.2260210135983027	0.00011869868290918192
2.226953026906936	0.00014275813727795446
2.227885040215569	0.00016678416423268445
2.229749066832836	0.00021473526828814823
2.23347712006737	0.0003102290168379096
2.2344091333760034	0.00033401639013128147
2.235341146684637	0.0003577690069213624
2.237205173301904	0.0004051693109888782
2.2409332265364372	0.0004995455947078808
2.2483893330055045	0.0006865642214344129
2.263301545943639	0.0010533759879667176
2.264215289194336	0.0010755279943198514
2.2651290324450337	0.0010976416406016211
2.2669565189464285	0.0011417532623837969
2.270611491949218	0.0012295097033108706
2.2779214379547965	0.0014031226380381704
2.292541329965954	0.001742490419537761
2.321781113988269	0.0023877872636276667
2.3227722504463366	0.0024088396621076555
2.323763386904404	0.002429836448964416
2.3257456598205386	0.0024716625282078203
2.329710205652808	0.0025546401162305616
2.3376392973173474	0.002717860642490554
2.3534974806464257	0.0030330782217175634
2.354488617104493	0.003052271423407412
2.3554797535625607	0.003071403956868208
2.3574620264786956	0.0031094864181450722
2.361426572310965	0.003184916738248641
2.3693556639755045	0.0033328059352996657
2.3852138473045827	0.003616440875379932
2.3861388820720606	0.0036324767972850626
2.387063916839539	0.0036484559015775905
2.3889139863744955	0.003680243220174004
2.3926141254444087	0.003743131259221102
2.400014403584235	0.003866136969158444
2.4148149598638873	0.004100880451475095
2.415739994631365	0.004115045913924997
2.4166650293988434	0.004129151255330262
2.4185150989338	0.004157181189186029
2.422215238003713	0.004212515383453742
2.4296155161435395	0.004320260005781288
2.444416072423192	0.004523891236138847
2.4454185003980404	0.004537104505891452
2.4464209283728886	0.00455024378080802
2.448425784322585	0.004576299924228079
2.4524354962219785	0.0046275196654861975
2.460454920020765	0.004726366109555356
2.461457347995613	0.004738383122009793
2.4624597759704616	0.004750324521571691
2.4644646319201584	0.004773980098644091
2.4684743438195516	0.004820379715092355
2.4764937676183383	0.0049095121151801775
2.4774961955931865	0.004920308144081773
2.4784986235680346	0.0049310270976156935
2.4805034795177314	0.004952233434526866
2.4845131914171246	0.004993717454121923
2.4925326152159113	0.00507295241103208
2.5085714628134843	0.005216350701680052
2.5095556207303966	0.005224490299357662
2.510539778647309	0.005232553248619929
2.5125080944811335	0.005248448952588861
2.5164447261487823	0.005279317870449979
2.5243179894840804	0.005337352551980767
2.5253021474009927	0.005344258611607622
2.526286305317905	0.005351087094790849
2.5282546211517296	0.00536451112078511
2.5321912528193784	0.0053904259677030894
2.5400645161546764	0.005438511799268452
2.5410486740715887	0.005444170624077616
2.542032831988501	0.00544975109827198
2.5440011478223257	0.005460676822461868
2.5479377794899745	0.005481586201600068
2.5489219374068863	0.005486617044797046
2.5499060953237986	0.005491569208481877
2.5518744111576233	0.005501237344437129
2.5558110428252725	0.005519627814717309
2.556795200742185	0.005524028181578844
2.557779358659097	0.005528349579046941
2.5597476744929213	0.005536755332477078
2.56368430616057	0.005552617774327797
2.5646684640774824	0.005556385482774838
2.5656526219943947	0.005560073971106942
2.5676209378282193	0.0055672131737189556
2.571557569495868	0.005580539721181959
2.5724756257221912	0.005583464948513799
2.573393681948514	0.005586321057512512
2.57522979440116	0.0055918258439461525
2.5761478506274833	0.005594474484264432
2.5770659068538064	0.005597053932016531
2.5789020193064527	0.005602005180719963
2.579820075532776	0.005604376948286936
2.580738131759099	0.005606679456519235
2.582574244211745	0.005611076633347211
2.5862464691170377	0.005619039223191279
2.587164525343361	0.005620856507547156
2.588082581569684	0.005622604421453049
2.58991869402233	0.005625892091240677
2.5908367502486533	0.00562743182495492
2.5917548064749765	0.005628902143884354
2.5935909189276227	0.005631634498201723
2.594508975153946	0.005632896515166449
2.595427031380269	0.005634089080500068
2.596345087606592	0.005635212186161572
2.5972631438329152	0.005636265824578294
2.5981812000592384	0.005637249988645956
2.5990992562855615	0.005638164671728718
2.6000173125118846	0.005639009867659228
2.6009353687382077	0.005639785570738655
2.601853424964531	0.005640491775736732
2.602771481190854	0.005641128477891792
2.603689537417177	0.005641695672910795
2.6046075936435003	0.0056421933569693675
2.6055256498698234	0.005642621526711817
2.6064437060961465	0.005642980179251159
2.6073617623224696	0.005643269312169139
2.6082798185487928	0.005643488923516245
2.609197874775116	0.0056436390118117215
2.610115931001439	0.0056437195760435845
2.611033987227762	0.0056437306156686155
2.6119520434540853	0.005643672130612383
2.6128700996804084	0.005643544121269226
2.6137881559067315	0.005643346588502265
2.6147062121330547	0.005643079533643384
2.615624268359378	0.005642742958493233
2.616542324585701	0.0056423368653212074
2.617460380812024	0.005641861256865436
2.618378437038347	0.005641316136332766
2.6192964932646703	0.005640701507398733
2.6202145494909934	0.0056400173742075415
2.6211326057173165	0.005639263741372039
2.6220506619436397	0.005638440613973681
2.622968718169963	0.005637547997562495
2.623886774396286	0.005636585898157054
2.624804830622609	0.005635554322244421
2.6266409430752553	0.005633282769188055
2.6275589993015784	0.0056320428073605286
2.6284770555279016	0.005630733399658117
2.630313167980548	0.005627906282412154
2.6313086174142413	0.0056262574765056994
2.6323040668479343	0.005624527068328739
2.6342949657153207	0.005620821500680288
2.6352904151490137	0.005618846370584131
2.6362858645827068	0.005616789696967912
2.638276763450093	0.005612431785037459
2.639272212883786	0.005610130581269925
2.6402676623174797	0.00560774790307545
2.6422585611848657	0.005602738199604708
2.6462403589196386	0.00559174197388117
2.647235808353332	0.005588789539720822
2.648231257787025	0.005585755800311469
2.6502221566544115	0.005579444502588146
2.654203954389184	0.005565847345492197
2.655199403822877	0.005562245178795605
2.6561948532565705	0.005558561917276477
2.6581857521239565	0.005550952227207299
2.6621675498587294	0.005534761036976112
2.663162999292423	0.005530510965228241
2.664158448726116	0.0055261800502261
2.6661493475935023	0.0055172758284303455
2.670131145328275	0.005498498819330297
2.67809474079782	0.005457079089442879
2.6790901902315136	0.005451540003758518
2.6800856396652066	0.005445920700850447
2.682076538532593	0.005434441622183481
2.6860583362673656	0.00541052286075942
2.694021931736911	0.005358853752622198
2.694951279480015	0.005352492020685069
2.695880627223119	0.00534606105564152
2.697739322709327	0.005332991604452099
2.7014567136817433	0.00530602389193615
2.7088914956265757	0.005248783820982891
2.7098208433696795	0.005241319958642431
2.710750191112784	0.005233787631338235
2.712608886598992	0.005218517790489614
2.716326277571408	0.005187158850838988
2.7237610595162405	0.005121176231546434
2.7246904072593443	0.005112623439171095
2.7256197550024486	0.005104003071059824
2.7274784504886567	0.005086559846345535
2.731195841461073	0.005050865140062932
2.7386306234059052	0.0049762566673600675
2.7535001872955696	0.004814281428922801
2.754411264980738	0.004803808709660853
2.755322342665906	0.004793273096172609
2.757144498036242	0.004772013466781224
2.7607888087769137	0.004728742583523045
2.7680774302582574	0.0046392105493432935
2.7826546732209447	0.004448320791698758
2.7835657509061127	0.004435872210075669
2.7844768285912807	0.004423363177507393
2.7862989839616166	0.0043981640922009175
2.7899432947022884	0.00434704419198545
2.797231916183632	0.004241936616519355
2.8118091591463195	0.00402040882061955
2.8127976300388573	0.00400484819701393
2.8137861009313956	0.003989219785158374
2.8157630427164717	0.003957760085870105
2.8197169262866235	0.0038940326387589285
2.8276246934269276	0.0037633736214667136
2.843440227707536	0.003489470634538724
2.875071296268753	0.0028932859562290684
2.875993665470702	0.002874969202629154
2.8769160346726506	0.0028566011140784622
2.8787607730765483	0.002819711432534603
2.882450249884344	0.002745321574016634
2.889829203499935	0.0025941283437227645
2.904587110731117	0.00228232014108689
2.9341029251934816	0.0016229458791514285
2.935132566030701	0.0015991255069572469
2.9361622068679196	0.0015752519857415354
2.938221488542358	0.0015273463066062206
2.942340051891235	0.0014309060990958884
2.950577178588989	0.001235556238827676
2.967051431984496	0.0008353521427719846
2.968081072821715	0.0008099335956069252
2.9691107136589343	0.000784468592774771
2.971169995333373	0.0007334000844042215
2.9752885586822493	0.0006307151287622348
2.9835256853800027	0.00042320236019221017
2.984555326217222	0.0003970666557017344
2.985584967054441	0.00037088799718264665
2.9876442487288797	0.00031840270653477336
2.9917628120777566	0.00021292647032311983
2.992792452914976	0.0001864533705631872
2.993822093752195	0.00015993910304405037
2.9958813754266336	0.00010678796457469898
2.996911016263853	0.00008015154441396131
2.997940657101072	0.00005347485806915013
2.998970297938291	0.000026758131792617513
2.99999993877551	1.5921762707015018e-9

==> fig2-1.dat <==
6.122448979591837e-8	1.5921762801430238e-9
0.0009201537616788803	0.000023913267161420366
0.0018402462988679647	0.000047793169243716516
0.0036804313732461333	0.00009545700800365737
0.007360801522002471	0.00019039630920769437
0.014721541819515146	0.00037868547428891036
0.029443022414540495	0.0007486216571483949
0.05888598360459119	0.0014597020260244057
0.05988346934915033	0.0014830756561405142
0.06088095509370947	0.0015064003287604314
0.06287592658282774	0.0015529020592621008
0.06686586956106429	0.001645309887555728
0.07484575551753739	0.0018277019570080897
0.09080552743048358	0.0021824687579555433
0.12272507125637595	0.002849440240195439
0.12365645531034597	0.0028680077334808413
0.12458783936431597	0.0028865229317708296
0.12645060747225598	0.0029233959297607906
0.130176143688136	0.0029965087565774922
0.13762721611989603	0.0031401734438503367
0.15252936098341613	0.003417037647157342
0.15346074503738613	0.0034338698045657126
0.15439212909135613	0.003450645740005663
0.15625489719929614	0.003484028479684188
0.15998043341517618	0.0035501141991040276
0.16743150584693622	0.003679541048379078
0.1823336507104563	0.003927217355277751
0.1832467647064902	0.003941901411637575
0.18415987870252415	0.00395652804141856
0.18598610669459203	0.003985608631376555
0.18963856267872775	0.0040430764253284995
0.19694347464699924	0.00415521713357051
0.21155329858354222	0.004368153590422204
0.21246641257957616	0.004380953531067947
0.2133795265756101	0.0043936931165635415
0.21520575456767796	0.004418990882603663
0.2188582105518137	0.0044688584409888574
0.2261631225200852	0.004565663172462875
0.24077294645662814	0.004747408665129753
0.2417634536600321	0.00475915201459976
0.2427539608634361	0.004770821375833176
0.24473497527024407	0.0047939377678083124
0.24869700408386003	0.0048392787019189126
0.25662106171109195	0.0049263734386921845
0.2576115689144959	0.004936922312362157
0.25860207611789987	0.004947395802506498
0.26058309052470785	0.004968116303992187
0.2645451193383238	0.005008649127372567
0.2724691769655557	0.005086064440512501
0.2734596841689597	0.0050953976460577505
0.2744501913723637	0.005104654224231282
0.2764312057791717	0.005122937208451886
0.28039323459278764	0.005158580492052689
0.28831729222001956	0.005226160856855147
0.30416540747448334	0.005346381238833828
0.3050898129872982	0.005352774777218617
0.306014218500113	0.0053590998149627405
0.30786302952574274	0.005371544216041146
0.3115606515770022	0.005395609139396245
0.31895589567952104	0.005440434416222235
0.3198803011923359	0.005445727018573604
0.3208047067051507	0.005450950484844338
0.32265351773078044	0.005461189866781733
0.3263511397820399	0.005480837458202573
0.33374638388455874	0.005516800588960494
0.3346707893973736	0.0055209829942135255
0.3355951949101884	0.005525095748920791
0.33744400593581814	0.005533112194712438
0.3411416279870776	0.005548308074585809
0.34206603349989245	0.005551932514924169
0.3429904390127073	0.005555487093139739
0.34483925003833704	0.005562386566481204
0.34853687208959644	0.0055753461305177235
0.3494612776024113	0.005578411020244746
0.3503856831152261	0.0055814058668366305
0.35223449414085584	0.00558718534920051
0.3559321161921153	0.005597902927576339
0.35685652170493015	0.0056004069257993075
0.357780927217745	0.005602840730518754
0.35962973824337474	0.005607497693374928
0.36332736029463414	0.005615968597137373
0.364329159014819	0.005618070008058363
0.3653309577350039	0.005620088838155702
0.3673345551753737	0.005623878691708331
0.36833635389555863	0.005625649684735386
0.36933815261574354	0.005627338036083263
0.37134175005611336	0.00563046676018358
0.37234354877629827	0.005631907107815956
0.3733453474964832	0.00563326476352949
0.3743471462166681	0.00563453971642413
0.375348944936853	0.005635731956263188
0.3763507436570379	0.005636841473474436
0.3773525423772228	0.0056378682591499574
0.37835434109740773	0.005638812305045823
0.37935613981759264	0.005639673603582567
0.38035793853777755	0.00564045214784472
0.38135973725796246	0.005641147931581742
0.38236153597814737	0.005641760949207403
0.3833633346983323	0.0056422911957996185
0.3843651334185172	0.005642738667101239
0.3853669321387021	0.0056431033595198965
0.386368730858887	0.005643385270127051
0.3873705295790719	0.0056435843966597295
0.38837232829925683	0.005643700737518949
0.38937412701944174	0.00564373429177082
0.39037592573962665	0.005643685059145758
0.39137772445981156	0.00564355304003911
0.39237952317999647	0.005643338235510847
0.3933813219001814	0.005643040647285558
0.3943831206203663	0.005642660277752453
0.3953849193405512	0.005642197129965675
0.3963867180607361	0.00564165120764352
0.397388516780921	0.005641022515169053
0.39839031550110593	0.005640311057590283
0.39939211422129084	0.00563951684061889
0.40039391294147575	0.0056386398706318045
0.40139571166166066	0.00563768015466995
0.4033993091020305	0.005635512516307624
0.4044011078222154	0.005634304611310687
0.4054029065424003	0.005633013995145888
0.4074065039827701	0.005630184671425257
0.40840830270295503	0.005628645986585366
0.40941010142313994	0.005627024636009652
0.41141369886350976	0.0056235339903841965
0.41241549758369467	0.005621664723359978
0.4134172963038796	0.005619712846651295
0.4154208937442494	0.005615561327527646
0.4164226924644343	0.00561336171844433
0.4174244911846192	0.005611079566339692
0.41942808862498904	0.005606267707020007
0.42042988734517395	0.00560373803843834
0.42143168606535886	0.005601125904101957
0.4234352835057287	0.005595654322715151
0.4274424783864683	0.005583722538003493
0.42842600704871714	0.005580592658749413
0.42940953571096596	0.005577383473321829
0.43137659303546366	0.005570727283898548
0.435310707684459	0.005556464364791161
0.43629423634670783	0.005552700765863647
0.4372777650089567	0.005548858076607635
0.4392448223334544	0.005540935546669989
0.44317893698244976	0.005524142752263191
0.44416246564469863	0.005519747297591538
0.44514599430694746	0.005515273007605805
0.4471130516314451	0.005506088060801032
0.4510471662804405	0.005486773707757133
0.4589153955784312	0.005444375738359765
0.45989892424068	0.005438723414620064
0.46088245290292884	0.005432992882579408
0.46284951022742654	0.005421297371586724
0.4667836248764219	0.0053969698417427785
0.4746518541744126	0.005344579495762484
0.4756353828366614	0.005337681498862801
0.4766189114989102	0.005330706075587522
0.4785859688234079	0.005316523166430627
0.48252008347240327	0.005287230646833119
0.490388312770394	0.005224951697076271
0.4913057397420537	0.0052173704959396425
0.49222316671371347	0.0052097227362386
0.49405802065703286	0.005194227747571808
0.49772772854367164	0.005162441363239065
0.5050671443169493	0.005095695101959258
0.5197459758635047	0.00494961165941356
0.5206634028351644	0.004939928333838256
0.5215808298068241	0.004930180317820452
0.5234156837501436	0.0049104904774404535
0.5270853916367824	0.004870337428529235
0.5344248074100599	0.004786953143838955
0.5491036389566153	0.004607999896727049
0.550098459135645	0.004595289741134624
0.5510932793146748	0.004582506248919886
0.5530829196727343	0.0045567196600477195
0.5570622003888533	0.0045042709349290356
0.5650207618210914	0.004395894742544296
0.5809378846855675	0.004165422644640452
0.6127721304145198	0.0036512820949497326
0.6137008489029605	0.0036352493660534533
0.6146295673914011	0.003619159346988596
0.6164870043682824	0.003586807882841456
0.6202018783220449	0.003521422383945535
0.6276316262295698	0.003387946500174463
0.6424911220446199	0.0031103835532335818
0.6722101136747201	0.0025145607661314186
0.6731205621052246	0.0024954845107737953
0.6740310105357292	0.002476360755291105
0.6758519073967383	0.002437971251527975
0.6794937011187565	0.0023606278433989515
0.686777288562793	0.0022037122503341102
0.7013444634508659	0.0018812006644944544
0.7022549118813705	0.0018606688332521212
0.703165360311875	0.0018400937115549169
0.7049862571728841	0.00179881414284375
0.7086280508949023	0.0017157415424630127
0.7159116383389388	0.0015475734334986454
0.7304788132270118	0.0012033968497116138
0.7314666548648865	0.001179689786335549
0.7324544965027611	0.0011559370759944496
0.7344301797785102	0.00110829545648759
0.7383815463300087	0.00101247263646406
0.7462842794330056	0.0008187106796615332
0.7472721210708801	0.0007942957124115763
0.7482599627087547	0.0007698381068308343
0.750235645984504	0.0007207957447354849
0.7541870125360024	0.0006222077836927714
0.7620897456389993	0.0004230621223324824
0.763077587276874	0.00039798803644621285
0.7640654289147486	0.0003728744060621201
0.7660411121904978	0.0003225292963197713
0.7699924787419963	0.00022137318969338204
0.7709803203798709	0.0001959882544064803
0.7719681620177454	0.0001705653515618583
0.7739438452934947	0.00011960643736493684
0.7749316869313694	0.00009407082383041784
0.775919528569244	0.00006849803837138435
0.7769073702071185	0.000042888280625406505
0.7778952118449931	0.000017241750518794464
0.7788830534828677	8.441351735285745e-6
0.7798708951207423	0.00003416082563806827
0.7808587367586168	0.00005991647040644351
0.7818465783964915	0.00008570808497562728
0.7828344200343662	0.00011153546799931783
0.7838222616722408	0.00013739841785267897
0.7857979449479899	0.00018923021016047865
0.7867857865858645	0.00021519864798262144
0.7877736282237392	0.0002412018433728265
0.7897493114994885	0.0002933116945966245
0.7937006780509869	0.0003979395379776995
0.7946224179982724	0.00042242339078276856
0.7955441579455578	0.00044693609669461845
0.7973876378401288	0.0004960474012092757
0.8010745976292708	0.0005946089037362376
0.8084485172075546	0.0007930499048892057
0.8231963563641223	0.001194900807439666
0.8526920346772575	0.002016017248156977
0.9166365565752115	0.0038516602345893013
0.979411794765257	0.0056799865366177265
1.0379565247575981	0.007357564387560301
1.1014544200216227	0.009092458632374624
1.1607218070879428	0.010584385349246233
1.161725253218224	0.010608328886225815
1.1627286993485053	0.010632224568514832
1.164735591609068	0.01067987159946766
1.1687493761301933	0.010774582961757139
1.1767769451724437	0.010961632297493263
1.1928320832569446	0.01132590210604122
1.2249423594259463	0.012012534424026595
1.2259275354982915	0.01203267139454047
1.2269127115706366	0.012052751177701859
1.2288830637153272	0.012092738558769063
1.232823768004708	0.01217202024249479
1.24070517658347	0.012327776975455255
1.2564679937409937	0.01262779548663829
1.2574531698133389	0.012646027381197083
1.2584383458856843	0.012664197325957966
1.2604086980303748	0.012700350802240674
1.2643494023197557	0.012771908181992826
1.2722308108985176	0.012911993700185235
1.2879936280560413	0.0131798067999974
1.2889127024377975	0.013194905075699703
1.2898317768195535	0.01320994572683011
1.291669925583066	0.013239853749211638
1.2953462231100903	0.013298973853196706
1.302698818164139	0.01341440805803955
1.3174040082722367	0.013633879871429888
1.318323082653993	0.013647085707107251
1.3192421570357489	0.013660230862566604
1.3210803057992613	0.013686338777924913
1.3247566033262856	0.013737822565080302
1.3321091983803344	0.01383784262162702
1.346814388488432	0.014025943515984957
1.3478108560775581	0.014038107679048227
1.3488073236666844	0.014050197406015612
1.3508002588449366	0.0140741531681119
1.3547861292014414	0.014121167273293317
1.3627578699144505	0.01421158509431841
1.3637543375035768	0.014222547088474646
1.3647508050927029	0.014233433181426614
1.3667437402709552	0.014254977318422693
1.3707296106274598	0.01429715101356379
1.3787013513404691	0.014377821532083267
1.3796978189295952	0.014387559069272285
1.3806942865187213	0.014397219394471627
1.3826872216969737	0.014416308102565242
1.3866730920534782	0.014453555639593925
1.3946448327664875	0.014524314835324594
1.410588314192506	0.01465076715206936
1.411518680091043	0.014657521640705802
1.41244904598958	0.014664206952055635
1.414309777786654	0.014677369858201401
1.418031241380802	0.014702863538279303
1.4254741685690984	0.014750512645340897
1.4264045344676353	0.014756155011183996
1.4273349003661724	0.014761727516739745
1.4291956321632466	0.014772662793122797
1.4329170957573947	0.014793693357030731
1.4403600229456908	0.014832386537343284
1.4412903888442279	0.014836906779596018
1.4422207547427648	0.014841356602384434
1.4440814865398388	0.014850044866802308
1.4478029501339869	0.014866575038971762
1.448733316032524	0.0148705310900672
1.4496636819310609	0.014874416488862086
1.451524413728135	0.014881975222419182
1.4552458773222832	0.014896243710907196
1.45617624322082	0.014899633817678058
1.4571066091193572	0.014902953070622291
1.4589673409164314	0.01490937892358303
1.4626888045105795	0.014921379405152634
1.4636191704091166	0.014924202065235852
1.4645495363076535	0.014926953701366173
1.4664102681047275	0.014932243826043344
1.4701317316988756	0.0149419709825499
1.4710438275394764	0.014944181367826208
1.4719559233800774	0.014946323358254996
1.4737801150612793	0.014950402098003341
1.4746922109018803	0.014952338820177257
1.4756043067424813	0.014954207093213153
1.4774284984236832	0.014957738242590541
1.4783405942642842	0.014959401095430893
1.479252690104885	0.01496099545213156
1.481076881786087	0.014963978635124872
1.481988977626688	0.01496536744156354
1.482901073467289	0.014966687712154099
1.4847252651484908	0.01496912261110003
1.4856373609890916	0.014970237223250315
1.4865494568296926	0.014971283267142492
1.4874615526702937	0.014972260735814768
1.4883736485108945	0.01497316962276178
1.4892857443514955	0.014974009921934588
1.4901978401920966	0.014974781627740524
1.4911099360326974	0.014975484735043974
1.4920220318732984	0.014976119239165276
1.4929341277138994	0.01497668513588151
1.4938462235545003	0.014977182421426649
1.4947583193951013	0.014977611092490942
1.4956704152357023	0.014977971146221373
1.4965825110763031	0.01497826258022198
1.4974946069169042	0.014978485392552759
1.4984067027575052	0.014978639581731226
1.499318798598106	0.014978725146730855
1.5002308944387068	0.014978742086982175
1.5011429902793079	0.014978690402372766
1.502055086119909	0.01497857009324632
1.5029671819605097	0.014978381160403747
1.5038792778011107	0.014978123605102369
1.5047913736417118	0.014977797429056104
1.5057034694823126	0.014977402634436076
1.5066155653229136	0.014976939223869676
1.5075276611635147	0.014976407200440878
1.5084397570041155	0.014975806567690871
1.5093518528447165	0.01497513732961664
1.5102639486853175	0.014974399490672537
1.5111760445259184	0.014973593055768867
1.5120881403665194	0.014972718030272994
1.5139123320477212	0.014970762231255106
1.5148244278883223	0.014969681470749473
1.5157365237289233	0.014968532145684554
1.5175607154101252	0.014966027832929517
1.5184728112507262	0.014964672861906558
1.519384907091327	0.01496324935965816
1.521209098772529	0.014960196799836912
1.52212119461313	0.01495856776257996
1.523033290453731	0.014956870234729207
1.5248574821349328	0.01495326975289281
1.5285058654973367	0.01494524742972115
1.5294953545453076	0.01494288297106352
1.5304848435932787	0.014940438028415437
1.5324638216892206	0.014935306768380136
1.5364217778811047	0.014924079325265415
1.5374112669290758	0.014921071566181809
1.5384007559770467	0.014917983493950139
1.5403797340729888	0.01491156650742288
1.5443376902648729	0.01489776988298442
1.545327179312844	0.014894120331181556
1.546316668360815	0.014890390677331758
1.548295646456757	0.0148826911809707
1.5522536026486409	0.014866332291075608
1.5601695150324089	0.014829782308336549
1.56115900408038	0.014824854980150097
1.562148493128351	0.01481984809245164
1.564127471224293	0.014809595796010605
1.5680854274161768	0.014788138256265163
1.5760013397999448	0.014741421009875796
1.576990828847916	0.01473522578380231
1.5779803178958869	0.014728951700255717
1.579959295991829	0.014716167157932055
1.583917252183713	0.014689653987235164
1.591833164567481	0.014632863137723252
1.5927565519248628	0.014625912601836573
1.5936799392822447	0.014618894138158405
1.5955267139970086	0.014604653619386787
1.599220263426536	0.01457535958580486
1.6066073622855912	0.014513530879224303
1.6213815600037011	0.014377007840696784
1.622304947361083	0.01436790964506776
1.6232283347184648	0.014358745281524003
1.6250751094332285	0.014340218301189707
1.6287686588627561	0.014302373106238038
1.636155757721811	0.014223532386076654
1.650929955439921	0.01405337247756107
1.6519307360046729	0.014041249987418928
1.652931516569425	0.014029052390250872
1.6549330776989288	0.01400443226637004
1.6589361999579366	0.013954295074776905
1.666942444475952	0.01385045561306883
1.6829549335119829	0.013628705913695308
1.6839557140767347	0.01361423142606261
1.6849564946414868	0.01359968525288511
1.6869580557709907	0.013570378316673997
1.6909611780299982	0.013510909384329977
1.6989674225480136	0.013388578154334004
1.7149799115840445	0.013130564800483269
1.7159624220908603	0.01311416261574317
1.7169449325976762	0.013097695200757447
1.718909953611308	0.013064565189237173
1.7228399956385714	0.01299752803242138
1.7307000796930982	0.012860374341853255
1.746420247802152	0.012573989334627264
1.7778605840202595	0.011954930914105861
1.83651074825877	0.010650304073218762
1.9001140777689638	0.00905109694389981
1.9594868990814533	0.0074294728286129355
2.017690436686034	0.005764055410957642
2.080847139562298	0.003924837177108151
2.1397733342408576	0.002228958275658825
2.14077144924008	0.002200684170611474
2.1417695642393024	0.0021724297257869375
2.1437657942377477	0.0021159807173841806
2.1477582542346383	0.0020033285206324993
2.1557431742284185	0.0017790576284509095
2.171713014215979	0.001335049238572117
2.1727111292152017	0.0013075151016467596
2.1737092442144244	0.0012800077433794774
2.175705474212869	0.0012250742395234393
2.1796979342097593	0.0011155382073088761
2.1876828542035396	0.0008978388562487927
2.2036526941911005	0.0004683183641834286
2.204584707499734	0.0004435073267690732
2.205516720808367	0.0004187256427008064
2.207380747425634	0.00036925102324713216
2.211108800660168	0.0002706615880303214
2.2120408139688013	0.0002460901877617256
2.2129728272774347	0.00022154951272775847
2.2148368538947016	0.00017256102029945537
2.215768867203335	0.00014811354333539248
2.2167008805119686	0.00012369747246383515
2.2185649071292355	0.00007496022746611939
2.219496920437869	0.00005063939202413417
2.2204289337465024	0.000026350640040802855
2.221360947055136	2.09414030294885e-6
2.2222929603637693	0.000022129938626342592
2.223224973672403	0.000046321428409451515
2.2241569869810363	0.00007048016093516528
2.2260210135983027	0.00011869868290912989
2.226953026906936	0.00014275813727782576
2.227885040215569	0.0001667841642326857
2.229749066832836	0.00021473526828800677
2.23347712006737	0.0003102290168378289
2.2344091333760034	0.000334016390131178
2.235341146684637	0.0003577690069213015
2.237205173301904	0.000405169310988748
2.2409332265364372	0.0004995455947078636
2.2483893330055045	0.0006865642214343811
2.263301545943639	0.0010533759879665747
2.264215289194336	0.0010755279943198295
2.2651290324450337	0.0010976416406015131
2.2669565189464285	0.001141753262383753
2.270611491949218	0.00122950970331075
2.2779214379547965	0.0014031226380380474
2.292541329965954	0.0017424904195377435
2.321781113988269	0.002387787263627584
2.3227722504463366	0.0024088396621076273
2.323763386904404	0.002429836448964275
2.3257456598205386	0.0024716625282077734
2.329710205652808	0.0025546401162304527
2.3376392973173474	0.002717860642490486
2.3534974806464257	0.0030330782217174467
2.354488617104493	0.0030522714234073184
2.3554797535625607	0.0030714039568680925
2.3574620264786956	0.0031094864181450653
2.361426572310965	0.00318491673824851
2.3693556639755045	0.003332805935299641
2.3852138473045827	0.0036164408753799125
2.3861388820720606	0.003632476797284986
2.387063916839539	0.0036484559015775467
2.3889139863744955	0.0036802432201738667
2.3926141254444087	0.003743131259220998
2.400014403584235	0.0038661369691583955
2.4148149598638873	0.004100880451474985
2.415739994631365	0.004115045913924942
2.4166650293988434	0.004129151255330247
2.4185150989338	0.004157181189186036
2.422215238003713	0.004212515383453648
2.4296155161435395	0.0043202600057812065
2.444416072423192	0.00452389123613872
2.4454185003980404	0.004537104505891425
2.4464209283728886	0.004550243780807971
2.448425784322585	0.004576299924228014
2.4524354962219785	0.004627519665486077
2.460454920020765	0.004726366109555251
2.461457347995613	0.004738383122009735
2.4624597759704616	0.004750324521571633
2.4644646319201584	0.0047739800986441065
2.4684743438195516	0.004820379715092312
2.4764937676183383	0.004909512115180201
2.4774961955931865	0.004920308144081742
2.4784986235680346	0.004931027097615672
2.4805034795177314	0.0049522334345268055
2.4845131914171246	0.004993717454121864
2.4925326152159113	0.005072952411031998
2.5085714628134843	0.005216350701680001
2.5095556207303966	0.005224490299357569
2.510539778647309	0.0052325532486199415
2.5125080944811335	0.005248448952588826
2.5164447261487823	0.005279317870449878
2.5243179894840804	0.005337352551980641
2.5253021474009927	0.005344258611607498
2.526286305317905	0.0053510870947907335
2.5282546211517296	0.005364511120785029
2.5321912528193784	0.005390425967702977
2.5400645161546764	0.00543851179926847
2.5410486740715887	0.005444170624077581
2.542032831988501	0.00544975109827193
2.5440011478223257	0.0054606768224617925
2.5479377794899745	0.005481586201600051
2.5489219374068863	0.00548661704479704
2.5499060953237986	0.005491569208481793
2.5518744111576233	0.005501237344437045
2.5558110428252725	0.005519627814717301
2.556795200742185	0.005524028181578806
2.557779358659097	0.0055283495790469294
2.5597476744929213	0.005536755332477059
2.56368430616057	0.00555261777432783
2.5646684640774824	0.005556385482774837
2.5656526219943947	0.005560073971106835
2.5676209378282193	0.005567213173718919
2.571557569495868	0.005580539721181886
2.5724756257221912	0.005583464948513667
2.573393681948514	0.00558632105751251
2.57522979440116	0.0055918258439461395
2.5761478506274833	0.00559447448426441
2.5770659068538064	0.005597053932016556
2.5789020193064527	0.00560200518071988
2.579820075532776	0.005604376948286811
2.580738131759099	0.005606679456519122
2.582574244211745	0.005611076633347158
2.5862464691170377	0.005619039223191226
2.587164525343361	0.005620856507547064
2.588082581569684	0.005622604421452995
2.58991869402233	0.005625892091240685
2.5908367502486533	0.005627431824954936
2.5917548064749765	0.005628902143884268
2.5935909189276227	0.0056316344982016405
2.594508975153946	0.005632896515166376
2.595427031380269	0.005634089080500045
2.596345087606592	0.005635212186161576
2.5972631438329152	0.005636265824578257
2.5981812000592384	0.00563724998864589
2.5990992562855615	0.005638164671728637
2.6000173125118846	0.005639009867659174
2.6009353687382077	0.005639785570738538
2.601853424964531	0.005640491775736748
2.602771481190854	0.005641128477891716
2.603689537417177	0.005641695672910809
2.6046075936435003	0.005642193356969281
2.6055256498698234	0.005642621526711688
2.6064437060961465	0.0056429801792511
2.6073617623224696	0.005643269312169104
2.6082798185487928	0.005643488923516274
2.609197874775116	0.005643639011811699
2.610115931001439	0.0056437195760434536
2.611033987227762	0.005643730615668599
2.6119520434540853	0.0056436721306124
2.6128700996804084	0.005643544121269107
2.6137881559067315	0.005643346588502271
2.6147062121330547	0.005643079533643329
2.615624268359378	0.005642742958493178
2.616542324585701	0.005642336865321229
2.617460380812024	0.005641861256865411
2.618378437038347	0.005641316136332793
2.6192964932646703	0.005640701507398647
2.6202145494909934	0.005640017374207548
2.6211326057173165	0.005639263741371955
2.6220506619436397	0.005638440613973631
2.622968718169963	0.0056375479975623805
2.623886774396286	0.005636585898156996
2.624804830622609	0.005635554322244315
2.6266409430752553	0.005633282769188086
2.6275589993015784	0.005632042807360478
2.6284770555279016	0.005630733399658076
2.630313167980548	0.005627906282412086
2.6313086174142413	0.0056262574765056595
2.6323040668479343	0.0056245270683286394
2.6342949657153207	0.0056208215006801916
2.6352904151490137	0.005618846370584096
2.6362858645827068	0.00561678969696791
2.638276763450093	0.005612431785037359
2.639272212883786	0.005610130581269894
2.6402676623174797	0.005607747903075357
2.6422585611848657	0.005602738199604645
2.6462403589196386	0.0055917419738811015
2.647235808353332	0.005588789539720753
2.648231257787025	0.005585755800311422
2.6502221566544115	0.005579444502588027
2.654203954389184	0.005565847345492164
2.655199403822877	0.005562245178795517
2.6561948532565705	0.0055585619172765065
2.6581857521239565	0.00555095222720725
2.6621675498587294	0.005534761036976083
2.663162999292423	0.005530510965228232
2.664158448726116	0.005526180050226084
2.6661493475935023	0.005517275828430297
2.670131145328275	0.0054984988193302
2.67809474079782	0.005457079089442787
2.6790901902315136	0.0054515400037584635
2.6800856396652066	0.005445920700850405
2.682076538532593	0.005434441622183423
2.6860583362673656	0.0054105228607593085
2.694021931736911	0.0053588537526221315
2.694951279480015	0.005352492020685055
2.695880627223119	0.0053460610556414385
2.697739322709327	0.005332991604452013
2.7014567136817433	0.0053060238919360484
2.7088914956265757	0.005248783820982844
2.7098208433696795	0.0052413199586423855
2.710750191112784	0.005233787631338158
2.712608886598992	0.005218517790489555
2.716326277571408	0.005187158850839001
2.7237610595162405	0.005121176231546426
2.7246904072593443	0.005112623439171075
2.7256197550024486	0.005104003071059784
2.7274784504886567	0.005086559846345462
2.731195841461073	0.005050865140062942
2.7386306234059052	0.0049762566673600414
2.7535001872955696	0.004814281428922717
2.754411264980738	0.004803808709660801
2.755322342665906	0.004793273096172617
2.757144498036242	0.004772013466781151
2.7607888087769137	0.004728742583522999
2.7680774302582574	0.004639210549343276
2.7826546732209447	0.004448320791698736
2.7835657509061127	0.004435872210075664
2.7844768285912807	0.004423363177507334
2.7862989839616166	0.00439816409220091
2.7899432947022884	0.004347044191985391
2.797231916183632	0.0042419366165193685
2.8118091591463195	0.004020408820619501
2.8127976300388573	0.004004848197013868
2.8137861009313956	0.003989219785158398
2.8157630427164717	0.003957760085870146
2.8197169262866235	0.0038940326387588496
2.8276246934269276	0.0037633736214667222
2.843440227707536	0.0034894706345386566
2.875071296268753	0.0028932859562290562
2.875993665470702	0.002874969202629107
2.8769160346726506	0.002856601114078397
2.8787607730765483	0.002819711432534516
2.882450249884344	0.0027453215740166764
2.889829203499935	0.0025941283437227666
2.904587110731117	0.0022823201410867777
2.9341029251934816	0.0016229458791513945
2.935132566030701	0.0015991255069571406
2.9361622068679196	0.0015752519857414303
2.938221488542358	0.001527346306606156
2.942340051891235	0.0014309060990958888
2.950577178588989	0.001235556238827666
2.967051431984496	0.0008353521427720009
2.968081072821715	0.0008099335956069095
2.9691107136589343	0.0007844685927747562
2.971169995333373	0.0007334000844041823
2.9752885586822493	0.0006307151287621689
2.9835256853800027	0.00042320236019220225
2.984555326217222	0.00039706665570168
2.985584967054441	0.0003708879971826671
2.9876442487288797	0.0003184027065347685
2.9917628120777566	0.00021292647032304516
2.992792452914976	0.0001864533705631032
2.993822093752195	0.00015993910304405338
2.9958813754266336	0.00010678796457468178
2.996911016263853	0.00008015154441391985
2.997940657101072	0.000053474858069087494
2.998970297938291	0.000026758131792549117
2.99999993877551	1.5921762801430238e-9

==> fig2-2.dat <==
6.122448979591837e-8	1.7817833146107324e-10
0.0009201537616788803	2.6951567746023088e-6
0.0018402462988679647	5.4246935605875625e-6
0.0036804313732461333	0.000010987404612349191
0.007360801522002471	0.000022527110462914745
0.014721541819515146	0.0000472614296174533
0.01564163435670423	0.00005050816463346856
0.016561726893893316	0.00005378929593079286
0.018401911968271484	0.000060454702809830584
0.02208228211702782	0.00007419777526810256
0.029443022414540495	0.00010333030982162077
0.03036311495172958	0.00010712598690511552
0.03128320748891866	0.0001109558685462432
0.033123392563296834	0.00011871819350888463
0.03680376271205317	0.00013465271973133448
0.04416450300956584	0.00016815821686468914
0.05888598360459119	0.0002416889562740113
0.05988346934915033	0.0002469844620519735
0.06088095509370947	0.0002523196119724207
0.06287592658282774	0.0002631087591491383
0.06686586956106429	0.0002851618383803669
0.07484575551753739	0.0003311621684698249
0.09080552743048358	0.0004306976650425189
0.09180301317504272	0.0004372504726207701
0.09280049891960185	0.0004438421670998872
0.09479547040872013	0.0004571421116684649
0.09878541338695668	0.00048420747894780417
0.10676529934342976	0.0005401940421372956
0.12272507125637595	0.0006595397480451203
0.12365645531034597	0.0006668061922873047
0.12458783936431597	0.0006741057437287775
0.12645060747225598	0.000688804066779731
0.130176143688136	0.0007185968771217376
0.13762721611989603	0.0007797613272034422
0.15252936098341613	0.0009083573943141987
0.1823336507104563	0.0011902087638739165
0.1832467647064902	0.0011993549737791187
0.18415987870252415	0.0012085312286518983
0.18598610669459203	0.0012269737507852475
0.18963856267872775	0.001264217981395474
0.19694347464699924	0.001340136198613556
0.21155329858354222	0.0014976344112382302
0.24077294645662814	0.0018347989796023614
0.30416540747448334	0.0026628926802121766
0.36332736029463414	0.003545286223823556
0.4274424783864683	0.0046063354735301505
0.490388312770394	0.005737625898316517
0.5491036389566153	0.0068570463990328505
0.6127721304145198	0.008122555535001848
0.6722101136747201	0.00933487427259767
0.7304788132270118	0.010535417305161528
0.7937006780509869	0.011832468479592014
0.8526920346772575	0.013019747263799177
0.9166365565752115	0.014262050751400844
0.979411794765257	0.015417343220954635
1.0379565247575981	0.01642122648126102
1.1014544200216227	0.01741344520724929
1.1607218070879428	0.018235139732304007
1.161725253218224	0.018248112274008986
1.1627286993485053	0.018261052433435784
1.164735591609068	0.018286835397113777
1.1687493761301933	0.01833801045270486
1.1767769451724437	0.01843878557879949
1.1928320832569446	0.01863394569096876
1.2249423594259463	0.018998012842738696
1.2259275354982915	0.01900861708763364
1.2269127115706366	0.01901918716620631
1.2288830637153272	0.01904022466037314
1.232823768004708	0.019081887856158733
1.24070517658347	0.019163558064570735
1.2564679937409937	0.019320203451688996
1.2574531698133389	0.019329694684685858
1.2584383458856843	0.019339150504845207
1.2604086980303748	0.019357955759948513
1.2643494023197557	0.019395139710085017
1.2722308108985176	0.019467793332522576
1.2879936280560413	0.0196061810347116
1.2889127024377975	0.019613963061864373
1.2898317768195535	0.01962171330841174
1.291669925583066	0.019637118355052552
1.2953462231100903	0.019667545936072027
1.302698818164139	0.01972686532808242
1.3174040082722367	0.019839316720547565
1.318323082653993	0.019846069315988663
1.3192421570357489	0.019852789346586408
1.3210803057992613	0.01986613162253866
1.3247566033262856	0.01989242440465729
1.3321091983803344	0.01994343795198468
1.346814388488432	0.020039138967095662
1.3478108560775581	0.020045317225503855
1.3488073236666844	0.0200514564123581
1.3508002588449366	0.020063617474025904
1.3547861292014414	0.020087469676246732
1.3627578699144505	0.020133289143387637
1.3637543375035768	0.020138839418035348
1.3647508050927029	0.020144350249678842
1.3667437402709552	0.02015525349655774
1.3707296106274598	0.020176585721703767
1.3787013513404691	0.02021734840567192
1.3796978189295952	0.020222265053638066
1.3806942865187213	0.02022714192725082
1.3826872216969737	0.02023677627409443
1.3866730920534782	0.02025556683385755
1.3946448327664875	0.0202912312915483
1.410588314192506	0.020354862684859053
1.411518680091043	0.020358257846328113
1.41244904598958	0.020361617864510146
1.414309777786654	0.02036823242460058
1.418031241380802	0.02038103932162088
1.4254741685690984	0.020404961780866617
1.4264045344676353	0.020407793321958488
1.4273349003661724	0.020410589548255698
1.4291956321632466	0.020416076017861797
1.4329170957573947	0.020426624761748554
1.4403600229456908	0.02044602346408441
1.4412903888442279	0.02044828887523506
1.4422207547427648	0.020450518831382103
1.4440814865398388	0.02045487234790539
1.4478029501339869	0.020463153589421065
1.448733316032524	0.0204651351512381
1.4496636819310609	0.020467081199724322
1.451524413728135	0.020470866729876323
1.4552458773222832	0.02047801134198715
1.45617624322082	0.020479708615386994
1.4571066091193572	0.020481370324998277
1.4589673409164314	0.02048458702996385
1.4626888045105795	0.020490593429533823
1.4636191704091166	0.020492006038427046
1.4645495363076535	0.020493383040953942
1.4664102681047275	0.020496030207961036
1.4701317316988756	0.02050089706406486
1.4710438275394764	0.020502002894646734
1.4719559233800774	0.020503074470304288
1.4737801150612793	0.020505114842697725
1.4746922109018803	0.0205060836326439
1.4756043067424813	0.0205070181540865
1.4774284984236832	0.020508784379136065
1.4783405942642842	0.02050961607686555
1.479252690104885	0.020510413494336806
1.481076881786087	0.020511905478004012
1.481988977626688	0.02051260003923533
1.482901073467289	0.020513260310278527
1.4847252651484908	0.020514477973126586
1.4856373609890916	0.02051503536087935
1.4865494568296926	0.020515558450340123
1.4874615526702937	0.02051604723976829
1.4883736485108945	0.020516501727537245
1.4892857443514955	0.02051692191213467
1.4901978401920966	0.0205173077921624
1.4911099360326974	0.020517659366336254
1.4920220318732984	0.020517976633486357
1.4929341277138994	0.02051825959255682
1.4938462235545003	0.02051850824260622
1.4947583193951013	0.02051872258280696
1.4956704152357023	0.020518902612445898
1.4965825110763031	0.020519048330923897
1.4974946069169042	0.02051915973775626
1.4984067027575052	0.02051923683257198
1.499318798598106	0.0205192796151145
1.5002308944387068	0.02051928808524173
1.5011429902793079	0.02051926224292525
1.502055086119909	0.020519202088251257
1.5029671819605097	0.020519107621419626
1.5038792778011107	0.020518978842745002
1.5047913736417118	0.020518815752655864
1.5057034694823126	0.02051861835169468
1.5066155653229136	0.020518386640518686
1.5075276611635147	0.020518120619898644
1.5084397570041155	0.020517820290720086
1.5093518528447165	0.02051748565398206
1.5102639486853175	0.020517116710798394
1.5111760445259184	0.02051671346239674
1.5120881403665194	0.0205162759101189
1.5139123320477212	0.02051529789987322
1.5148244278883223	0.020514757445159713
1.5157365237289233	0.020514182693079145
1.5175607154101252	0.020512930304581123
1.5184728112507262	0.020512252672331158
1.519384907091327	0.02051154075104913
1.521209098772529	0.020510014050979172
1.52212119461313	0.020509199277271593
1.523033290453731	0.020508350224692645
1.5248574821349328	0.020506549294336016
1.5285058654973367	0.02050253621912448
1.5294953545453076	0.020501353326329075
1.5304848435932787	0.020500130121322808
1.5324638216892206	0.020497562793998
1.5364217778811047	0.020491944614176763
1.5374112669290758	0.020490439366667883
1.5384007559770467	0.02048889384969124
1.5403797340729888	0.02048568203170313
1.5443376902648729	0.020478775438999425
1.545327179312844	0.02047694821405459
1.546316668360815	0.020475080772477953
1.548295646456757	0.020471225268841528
1.5522536026486409	0.020463031994333473
1.5601695150324089	0.020444718226138726
1.56115900408038	0.02044224850084291
1.562148493128351	0.020439738694811665
1.564127471224293	0.020434598880017227
1.5680854274161768	0.020423838724604196
1.5760013397999448	0.020400398722998307
1.576990828847916	0.020397288973258414
1.5779803178958869	0.020394139318860485
1.579959295991829	0.020387720345587532
1.583917252183713	0.02037440409635692
1.591833164567481	0.020345861360010757
1.5927565519248628	0.0203423662317751
1.5936799392822447	0.02033883653968405
1.5955267139970086	0.02033167351220654
1.599220263426536	0.020316933228563216
1.6066073622855912	0.020285798601310873
1.6213815600037011	0.020216937522913928
1.622304947361083	0.02021234290521421
1.6232283347184648	0.02020771416711366
1.6250751094332285	0.020198354392972063
1.6287686588627561	0.020179226102279818
1.636155757721811	0.020139338243581186
1.650929955439921	0.020053068510909648
1.6519307360046729	0.020046913017049688
1.652931516569425	0.020040718106286725
1.6549330776989288	0.020028210133483073
1.6589361999579366	0.020002722287614235
1.666942444475952	0.01994986476583745
1.6829549335119829	0.019836670676722283
1.6839557140767347	0.01982926693089425
1.6849564946414868	0.019821824640106678
1.6869580557709907	0.01980682454307055
1.6909611780299982	0.019776363131706293
1.6989674225480136	0.01971360232541243
1.7149799115840445	0.019580785919925563
1.7159624220908603	0.019572322016052943
1.7169449325976762	0.01956382195385616
1.718909953611308	0.019546713485915627
1.7228399956385714	0.019512064103623918
1.7307000796930982	0.019441043092346014
1.746420247802152	0.0192921742511485
1.7778605840202595	0.01896765597851462
1.778776992836486	0.018957671188610758
1.7796934016527128	0.018947657006807346
1.7815262192851664	0.018927540602160533
1.7851918545500731	0.01888695657682831
1.792523125079887	0.018804391329425716
1.8071856661395147	0.0186337346963617
1.83651074825877	0.018270838698225073
1.9001140777689638	0.017390271618984546
1.9594868990814533	0.016463221722410465
2.017690436686034	0.015468827560845217
2.080847139562298	0.014309712668872087
2.1397733342408576	0.013168916752586388
2.2036526941911005	0.011886343945737498
2.263301545943639	0.010663588423735177
2.321781113988269	0.009458405032507331
2.3852138473045827	0.008163248090064796
2.444416072423192	0.006983709825373694
2.5085714628134843	0.005756966608848882
2.571557569495868	0.00462365969763277
2.630313167980548	0.003645914337381447
2.694021931736911	0.002688420833338075
2.7535001872955696	0.001904269561103317
2.754411264980738	0.001893144498059528
2.755322342665906	0.0018820470425735104
2.757144498036242	0.0018599351015692461
2.7607888087769137	0.001816044125338221
2.7680774302582574	0.001729601925717839
2.7826546732209447	0.0015621403252748913
2.8118091591463195	0.0012493983020954679
2.8127976300388573	0.0012393229079116189
2.8137861009313956	0.0012292825661807062
2.8157630427164717	0.0012093071969033916
2.8197169262866235	0.0011697788051753088
2.8276246934269276	0.0010924200139977504
2.843440227707536	0.0009445613763215478
2.8444286986000744	0.0009356264383467972
2.8454171694926123	0.0009267277397613413
2.847394111277688	0.0009090391997308092
2.85134799484784	0.0008740985130992391
2.8592557619881447	0.0008059703129216884
2.875071296268753	0.0006767854759915291
2.875993665470702	0.0006695444253037255
2.8769160346726506	0.0006623358347102388
2.8787607730765483	0.0006480161318212792
2.882450249884344	0.0006197673191411883
2.889829203499935	0.0005648374122713545
2.904587110731117	0.0004612897442124044
2.905509479933066	0.0004550990328256394
2.9064318491350147	0.0004489415113038447
2.9082765875389125	0.00043672612155883626
2.911966064346708	0.00041269453486403063
2.919345017962299	0.00036623267426545773
2.9341029251934816	0.0002797490085509728
2.935132566030701	0.0002740370795603617
2.9361622068679196	0.0002683672771364352
2.938221488542358	0.00025715414798346066
2.942340051891235	0.00023523445441224553
2.950577178588989	0.00019342647134081874
2.951606819426208	0.00018839135236677494
2.9526364602634274	0.0001833987231517901
2.954695741937866	0.000173541018507026
2.9588143052867424	0.00015433640580956088
2.967051431984496	0.00011797486666237429
2.968081072821715	0.00011362202335611082
2.9691107136589343	0.00010931198687871578
2.971169995333373	0.00010082040733849952
2.9752885586822493	0.00008435172223495978
2.9835256853800027	0.0000534760976770238
2.984555326217222	0.00004981025507541386
2.985584967054441	0.00004618748990559546
2.9876442487288797	0.00003907125312948119
2.9917628120777566	0.00002535637247482961
2.992792452914976	0.000022035569248152005
2.993822093752195	0.000018757961235478824
2.9958813754266336	0.000012332386265889911
2.996911016263853	9.184446557300763e-6
2.997940657101072	6.079756559997247e-6
2.998970297938291	3.0183294395186443e-6
2.99999993877551	1.7817833146107324e-10

==> fig2-3.dat <==
6.122448979591837e-8	3.0926681102256986e-9
0.0009201537616788803	0.00004641980692986812
0.0018402462988679647	0.0000927158326708662
0.0036804313732461333	0.00018494707194734782
0.007360801522002471	0.0003679750296361748
0.014721541819515146	0.0007283620078510563
0.029443022414540495	0.0014270027207974772
0.05888598360459119	0.002739925954410819
0.12272507125637595	0.005237288714361427
0.1823336507104563	0.007194987104172622
0.24077294645662814	0.008818794334620577
0.30416540747448334	0.010301329412152843
0.36332736029463414	0.011464089227675604
0.364329159014819	0.011482146818859095
0.3653309577350039	0.011500153150270209
0.3673345551753737	0.01153601261164343
0.37134175005611336	0.01160712275074651
0.37935613981759264	0.011746939730937824
0.3953849193405512	0.012017209835248245
0.4274424783864683	0.012522206532719769
0.42842600704871714	0.012536984438532342
0.42940953571096596	0.012551721100202381
0.43137659303546366	0.01258107114696293
0.435310707684459	0.012639281307328607
0.44317893698244976	0.012753767016460377
0.4589153955784312	0.01297519679977704
0.490388312770394	0.01338940003950422
0.5491036389566153	0.014069555144254545
0.550098459135645	0.014080126135171362
0.5510932793146748	0.014090667147074217
0.5530829196727343	0.014111659567427746
0.5570622003888533	0.014153288316242536
0.5650207618210914	0.014235139825116738
0.5809378846855675	0.014393362827830637
0.6127721304145198	0.014688992512082407
0.6137008489029605	0.014697218954165458
0.6146295673914011	0.014705423526872636
0.6164870043682824	0.014721767290460397
0.6202018783220449	0.014754194866026618
0.6276316262295698	0.014818022691234509
0.6424911220446199	0.014941666912840377
0.6722101136747201	0.015173662121464745
0.6731205621052246	0.015180460776954351
0.6740310105357292	0.015187241619586749
0.6758519073967383	0.015200750046025512
0.6794937011187565	0.015227555115242401
0.686777288562793	0.015280328034245852
0.7013444634508659	0.015382602773619835
0.7304788132270118	0.015574666164478132
0.7314666548648865	0.015580898342626132
0.7324544965027611	0.015587112676892367
0.7344301797785102	0.01559948800769334
0.7383815463300087	0.015624026668006804
0.7462842794330056	0.015672266665208327
0.7620897456389993	0.015765481004564527
0.7937006780509869	0.015939488084684116
0.7946224179982724	0.01594432418686097
0.7955441579455578	0.015949147223462558
0.7973876378401288	0.015958754230976088
0.8010745976292708	0.015977812895557445
0.8084485172075546	0.016015316047797105
0.8231963563641223	0.01608792228351769
0.8526920346772575	0.016223969595876422
0.853691167831913	0.0162283726270184
0.8546903009865685	0.01623276257483961
0.8566885672958796	0.016241503360650812
0.8606850999145017	0.016258829468043377
0.868678165151746	0.016292867540120604
0.8846642956262345	0.016358547464980295
0.9166365565752115	0.016480784160016602
0.9176174196719309	0.016484350047625423
0.9185982827686504	0.016487905296212694
0.9205600089620893	0.016494983985696165
0.9244834613489672	0.016509014894952954
0.9323303661227229	0.0165365768551839
0.9480241756702342	0.016589748438130675
0.979411794765257	0.016688642447038472
0.9803265561713873	0.016691381692646303
0.9812413175775176	0.01669411307080548
0.9830708403897783	0.01669955229786458
0.9867298860142997	0.016710337143613172
0.9940479772633423	0.016731536427266092
1.0086841597614276	0.016772484878851756
1.0379565247575981	0.016848822722312553
1.0389486793710985	0.016851284979958796
1.0399408339845988	0.016853739241826607
1.0419251432115997	0.016858623855472814
1.0458937616656012	0.016868297979622218
1.0538309985736043	0.016887270060827533
1.0697054723896104	0.01692374269529273
1.1014544200216227	0.016991054182177716
1.102380472944534	0.01699290898295017
1.1033065258674453	0.01699475778950575
1.1051586317132678	0.016998437470660967
1.1088628434049128	0.01700572545771597
1.1162712667882029	0.017020018717191582
1.1310881135547828	0.01704749612906169
1.1320141664776942	0.017049165205635188
1.1329402194006053	0.017050828673943145
1.1347923252464276	0.017054138831373168
1.1384965369380726	0.01706069234662161
1.1459049603213627	0.01707353468374816
1.1607218070879428	0.017098180119759946
1.161725253218224	0.01709979991532064
1.1627286993485053	0.01710141353391748
1.164735591609068	0.01710462229216216
1.1687493761301933	0.017110966253678955
1.1767769451724437	0.01712336280207274
1.1928320832569446	0.01714701250923853
1.1938355293872258	0.017148440846398712
1.194838975517507	0.017149863398409255
1.1968458677780698	0.01715269119277112
1.200859652299195	0.017158277860784114
1.2088872213414454	0.017169178018637828
1.2249423594259463	0.01718990504650235
1.2259275354982915	0.017191131028848148
1.2269127115706366	0.017192351766262094
1.2288830637153272	0.017194777544167403
1.232823768004708	0.017199566575130613
1.24070517658347	0.017208896606506763
1.2564679937409937	0.01722658056143209
1.2574531698133389	0.017227643208242632
1.2584383458856843	0.017228700893623026
1.2604086980303748	0.01723080141290468
1.2643494023197557	0.017234943273082358
1.2722308108985176	0.01724299206805071
1.2879936280560413	0.0172581637534311
1.2889127024377975	0.01725901075929812
1.2898317768195535	0.017259853659155593
1.291669925583066	0.0172615271635988
1.2953462231100903	0.01726482514914045
1.302698818164139	0.017271226265653583
1.3174040082722367	0.017283258623670174
1.318323082653993	0.017283976926343668
1.3192421570357489	0.017284691291718758
1.3210803057992613	0.017286108229856805
1.3247566033262856	0.017288895069178516
1.3321091983803344	0.017294281645750816
1.346814388488432	0.017304314403821477
1.3478108560775581	0.017304958870973584
1.3488073236666844	0.017305598876477476
1.3508002588449366	0.0173068655228402
1.3547861292014414	0.017309345497108445
1.3627578699144505	0.017314093263197303
1.3637543375035768	0.01731466693429496
1.3647508050927029	0.017315236220861067
1.3667437402709552	0.017316361658452493
1.3707296106274598	0.017318560115903294
1.3787013513404691	0.017322748326222274
1.3796978189295952	0.017323252368055826
1.3806942865187213	0.01732375209355699
1.3826872216969737	0.017324738611406123
1.3866730920534782	0.017326660023485225
1.3946448327664875	0.01733029719644112
1.410588314192506	0.01733675522751212
1.411518680091043	0.017337098684052196
1.41244904598958	0.017337438473803837
1.414309777786654	0.017338107062327992
1.418031241380802	0.01733940033974377
1.4254741685690984	0.01734181178905941
1.4264045344676353	0.017342096845153213
1.4273349003661724	0.017342378269069075
1.4291956321632466	0.017342930228136728
1.4329170957573947	0.017343990644198216
1.4403600229456908	0.017345937870815092
1.4412903888442279	0.0173461650318589
1.4422207547427648	0.017346388588895367
1.4440814865398388	0.017346824897114057
1.4478029501339869	0.017347654331908532
1.448733316032524	0.017347852702843794
1.4496636819310609	0.01734804748145838
1.451524413728135	0.01734842626709587
1.4552458773222832	0.017349140788203092
1.45617624322082	0.01734931045694666
1.4571066091193572	0.01734947654346415
1.4589673409164314	0.01734979797439567
1.4626888045105795	0.017350397898486955
1.4636191704091166	0.017350538940235114
1.4645495363076535	0.01735067640826364
1.4664102681047275	0.01735094062694556
1.4701317316988756	0.01735142621990351
1.4710438275394764	0.01735153652272913
1.4719559233800774	0.017351643397454444
1.4737801150612793	0.01735184686542607
1.4746922109018803	0.017351943460026432
1.4756043067424813	0.017352036629234898
1.4774284984236832	0.017352212693932858
1.4783405942642842	0.017352295590594265
1.479252690104885	0.01735237506420714
1.481076881786087	0.01735252374438006
1.481988977626688	0.017352592951929577
1.482901073467289	0.01735265873840966
1.4847252651484908	0.017352780049890038
1.4856373609890916	0.017352835575697518
1.4865494568296926	0.017352887682050247
1.4874615526702937	0.01735293636929506
1.4883736485108945	0.01735298163775602
1.4892857443514955	0.01735302348773412
1.4901978401920966	0.0173530619195082
1.4911099360326974	0.017353096933334037
1.4920220318732984	0.017353128529444314
1.4929341277138994	0.017353156708049735
1.4938462235545003	0.01735318146933746
1.4947583193951013	0.017353202813472662
1.4956704152357023	0.017353220740597117
1.4965825110763031	0.017353235250830313
1.4974946069169042	0.01735324634426865
1.4984067027575052	0.017353254020985927
1.499318798598106	0.01735325828103348
1.5002308944387068	0.017353259124439576
1.5011429902793079	0.017353256551209707
1.502055086119909	0.017353250561326916
1.5029671819605097	0.01735324115475117
1.5038792778011107	0.017353228331419817
1.5047913736417118	0.01735321209124776
1.5057034694823126	0.01735319243412682
1.5066155653229136	0.01735316935992621
1.5075276611635147	0.01735314286849221
1.5084397570041155	0.01735311295964851
1.5093518528447165	0.017353079633196173
1.5102639486853175	0.0173530428889135
1.5111760445259184	0.01735300272655572
1.5120881403665194	0.0173529591458556
1.5139123320477212	0.017352861728245583
1.5148244278883223	0.017352807890687397
1.5157365237289233	0.017352750633489976
1.5175607154101252	0.017352625858631357
1.5184728112507262	0.017352558340139573
1.519384907091327	0.01735248740034803
1.521209098772529	0.017352335254953888
1.52212119461313	0.017352254048338747
1.523033290453731	0.01735216941839873
1.5248574821349328	0.01735198988626761
1.5285058654973367	0.017351589715795604
1.5294953545453076	0.01735147173194092
1.5304848435932787	0.017351349713033093
1.5324638216892206	0.017351093566204352
1.5364217778811047	0.017350532807740984
1.5374112669290758	0.017350382514931283
1.5384007559770467	0.01735022817853702
1.5403797340729888	0.017349907370128318
1.5443376902648729	0.01734921717498389
1.545327179312844	0.0173490344978753
1.546316668360815	0.017348847766623748
1.548295646456757	0.017348462135809102
1.5522536026486409	0.017347642157978883
1.5601695150324089	0.01734580696714766
1.56115900408038	0.01734555923042481
1.562148493128351	0.017345307412338154
1.564127471224293	0.01734479152415182
1.5680854274161768	0.017343710682482458
1.5760013397999448	0.017341352253086164
1.576990828847916	0.017341038959911043
1.5779803178958869	0.017340721549966055
1.579959295991829	0.017340074369789644
1.583917252183713	0.017338730496644143
1.591833164567481	0.01733584409883263
1.5927565519248628	0.017335490101135023
1.5936799392822447	0.01733513248047843
1.5955267139970086	0.01733440636050598
1.599220263426536	0.017332910536061175
1.6066073622855912	0.017329743969446712
1.6075307496429732	0.017329331697798118
1.6084541370003549	0.017328915761182874
1.6103009117151186	0.01732807288167945
1.6139944611446462	0.01732634301656193
1.6213815600037011	0.017322706192653605
1.622304947361083	0.01732223492703412
1.6232283347184648	0.017321759948039826
1.6250751094332285	0.01732079883694217
1.6287686588627561	0.01731883190999494
1.636155757721811	0.01731471847719112
1.650929955439921	0.017305766872758088
1.6519307360046729	0.017305125268013123
1.652931516569425	0.01730447916424704
1.6549330776989288	0.01730317343890776
1.6589361999579366	0.01730050776977114
1.666942444475952	0.017294958349365827
1.6829549335119829	0.017282977022511758
1.6839557140767347	0.01728218870077845
1.6849564946414868	0.017281395696244702
1.6869580557709907	0.017279795613322785
1.6909611780299982	0.017276538971780456
1.6989674225480136	0.017269798311915628
1.7149799115840445	0.01725539518080575
1.7159624220908603	0.01725447090162249
1.7169449325976762	0.017253541895000904
1.718909953611308	0.01725166967070864
1.7228399956385714	0.01724786817473908
1.7307000796930982	0.017240035336836667
1.746420247802152	0.01722343652637199
1.7474027583089677	0.01722235722726116
1.7483852688157837	0.01722127295271024
1.7503502898294154	0.017219089443756153
1.7542803318566789	0.017214662349553315
1.7621404159112057	0.017205565928331158
1.7778605840202595	0.017186388206909004
1.778776992836486	0.017185229129768234
1.7796934016527128	0.017184065474702918
1.7815262192851664	0.017181724399495706
1.7851918545500731	0.01717698696792875
1.792523125079887	0.017167289187343858
1.8071856661395147	0.017146987192042926
1.83651074825877	0.017102632453518257
1.8375045502823668	0.017101039000912935
1.8384983523059635	0.017099439499296713
1.840485956353157	0.017096222298432513
1.8444611644475442	0.017089714749292852
1.8524115806363184	0.017076404165708377
1.8683124130138669	0.01704857723403886
1.9001140777689638	0.016987898911952373
1.9010417781019715	0.016986024567031997
1.901969478434979	0.01698414415914935
1.9038248791009944	0.016980365102669117
1.9075356804330248	0.016972733661701437
1.914957283097086	0.016957174511104105
1.9298004884252085	0.016924846907237084
1.9594868990814533	0.016855151212207188
1.960396329356525	0.016852906107111296
1.9613057596315966	0.01685065429472879
1.9631246201817396	0.016846130488463992
1.9667623412820259	0.016837001729950254
1.9740377834825984	0.016818416231406317
1.9885886678837437	0.016779905515774653
2.017690436686034	0.016697292802667345
2.0186772601684755	0.016694355808122507
2.019664083650917	0.016691409680927943
2.0216377306158004	0.01668548993671051
2.025585024545567	0.016673539841801352
2.0334796124051	0.016649191988255752
2.049268788124166	0.016598662739447764
2.080847139562298	0.01648991072754152
2.081767861354151	0.01648657940839859
2.082688583146003	0.016483238730013016
2.084530026729708	0.01647652920482682
2.088212913897118	0.01646299684241064
2.095578688231938	0.016435473708347186
2.1103102369015776	0.01637855163782248
2.1397733342408576	0.01625685249831752
2.14077144924008	0.01625253882171281
2.1417695642393024	0.01624821228104006
2.1437657942377477	0.016239520469460356
2.1477582542346383	0.016221980953375428
2.1557431742284185	0.01618627048627463
2.171713014215979	0.016112259485702697
2.2036526941911005	0.01595333909623762
2.204584707499734	0.015948473714915517
2.205516720808367	0.015943595003982767
2.207380747425634	0.01593379745758019
2.211108800660168	0.01591404091147509
2.2185649071292355	0.015873874286013636
2.23347712006737	0.015790863860012598
2.263301545943639	0.015613608801965422
2.264215289194336	0.015607931620061407
2.2651290324450337	0.01560223935139708
2.2669565189464285	0.015590809401602351
2.270611491949218	0.01556776678118037
2.2779214379547965	0.015520942003498715
2.292541329965954	0.015424263678819994
2.321781113988269	0.01521820396078892
2.3227722504463366	0.015210909889248819
2.323763386904404	0.015203594946924835
2.3257456598205386	0.015188902219813722
2.329710205652808	0.015159263775721283
2.3376392973173474	0.015098961828153052
2.3534974806464257	0.014974150621403375
2.3852138473045827	0.014706804697138367
2.3861388820720606	0.014698636377722398
2.387063916839539	0.014690446371777554
2.3889139863744955	0.014674001075892952
2.3926141254444087	0.014640847768930654
2.400014403584235	0.014573477534132129
2.4148149598638873	0.014434378445225118
2.444416072423192	0.014137878745740797
2.4454185003980404	0.01412739232641575
2.4464209283728886	0.01411687584776777
2.448425784322585	0.01409575237409643
2.4524354962219785	0.014053140978802886
2.460454920020765	0.013966441130836978
2.4764937676183383	0.013786975727143573
2.5085714628134843	0.013402466687628461
2.5095556207303966	0.013390105298948633
2.510539778647309	0.013377709223774431
2.5125080944811335	0.013352812629467933
2.5164447261487823	0.013302598958559345
2.5243179894840804	0.013200467806817873
2.5400645161546764	0.012989211489447722
2.571557569495868	0.012537230856997712
2.630313167980548	0.011577853200609374
2.694021931736911	0.010339927860564004
2.7535001872955696	0.00896393462925025
2.8118091591463195	0.007370119177794605
2.875071296268753	0.0053156951578384294
2.875993665470702	0.005282936265011099
2.8769160346726506	0.005250091726040977
2.8787607730765483	0.005184144814911987
2.882450249884344	0.005051213363762173
2.889829203499935	0.004781149080458615
2.904587110731117	0.00422379999508053
2.9341029251934816	0.0030367663810664013
2.935132566030701	0.002993540850673613
2.9361622068679196	0.002950189177365316
2.938221488542358	0.0028631059302162082
2.942340051891235	0.002687409471031692
2.950577178588989	0.0023298128786570864
2.967051431984496	0.0015891196170250642
2.968081072821715	0.0015416697087560435
2.9691107136589343	0.0014940813438340797
2.971169995333373	0.0013984876284107361
2.9752885586822493	0.0012056208797604048
2.9835256853800027	0.0008130781058881486
2.984555326217222	0.0007633637920828669
2.985584967054441	0.0007135044205879163
2.9876442487288797	0.0006133488118082453
2.9917628120777566	0.00041127821274783357
2.992792452914976	0.0003603915276689431
2.993822093752195	0.00030935636717650247
2.9958813754266336	0.00020683888731264948
2.996911016263853	0.00015535569846093065
2.997940657101072	0.00010372229522766944
2.998970297938291	0.00005193823969523799
2.99999993877551	3.092668110225699e-9

==> fig2-4.dat <==
6.122448979591837e-8	8.288122897121028e-9
0.0009201537616788803	0.0001243012412397407
0.0018402462988679647	0.0002480703782196558
0.0036804313732461333	0.0004940433512033603
0.007360801522002471	0.00097977090695848
0.014721541819515146	0.001926691715712775
0.029443022414540495	0.0037250588944943114
0.03036311495172958	0.0038333334308027164
0.03128320748891866	0.003941131466912813
0.033123392563296834	0.004155303703369492
0.03680376271205317	0.004577992284184127
0.04416450300956584	0.005401058464646143
0.05888598360459119	0.0069603999630931885
0.05988346934915033	0.007061974437724739
0.06088095509370947	0.007163040237766479
0.06287592658282774	0.007363652458522775
0.06686586956106429	0.007758845633975195
0.07484575551753739	0.00852547306461004
0.09080552743048358	0.009966560514379488
0.09180301317504272	0.010052659237995674
0.09280049891960185	0.010138300230417657
0.09479547040872013	0.010308215094121507
0.09878541338695668	0.010642618604797904
0.10676529934342976	0.011290055342588057
0.12272507125637595	0.012502068313605409
0.12365645531034597	0.012569481527174728
0.12458783936431597	0.012636536164412368
0.12645060747225598	0.012769574226318053
0.130176143688136	0.013031396947495898
0.13762721611989603	0.013538277870150547
0.15252936098341613	0.014486935122309865
0.15346074503738613	0.014543419705875086
0.15439212909135613	0.014599580418733325
0.15625489719929614	0.014710934379886185
0.15998043341517618	0.01492980132227326
0.16743150584693622	0.015352400013966809
0.1823336507104563	0.01613885020136113
0.1832467647064902	0.016184560357836834
0.18415987870252415	0.01622998983313661
0.18598610669459203	0.01632001032785755
0.18963856267872775	0.01649672247553756
0.19694347464699924	0.016837029296644015
0.21155329858354222	0.017466725282148328
0.21246641257957616	0.01750388730765567
0.2133795265756101	0.017540796230378353
0.21520575456767796	0.017613858064649584
0.2188582105518137	0.017756980647058544
0.2261631225200852	0.01803140332490626
0.24077294645662814	0.018534385063847404
0.2417634536600321	0.018566332886792023
0.2427539608634361	0.01859801277818361
0.24473497527024407	0.018660572631163417
0.24869700408386003	0.01878251951651267
0.25662106171109195	0.019013934883218984
0.2576115689144959	0.019041710286142956
0.25860207611789987	0.01906923289842151
0.26058309052470785	0.019123523441564625
0.2645451193383238	0.019229111487157967
0.2724691769655557	0.019428518684343157
0.2734596841689597	0.01945235875467262
0.2744501913723637	0.01947596049164917
0.2764312057791717	0.019522452489247385
0.28039323459278764	0.01961261510267258
0.28831729222001956	0.019781848876328483
0.28930779942342355	0.01980197998660336
0.29029830662682754	0.0198218865667239
0.2922793210336355	0.0198610295006072
0.2962413498472515	0.01993665787558284
0.30416540747448334	0.020077469932073714
0.3050898129872982	0.020093004435943387
0.306014218500113	0.02010835480843161
0.30786302952574274	0.020138505770599394
0.3115606515770022	0.020196626744249966
0.31895589567952104	0.02030428886349606
0.3198803011923359	0.020316954676151026
0.3208047067051507	0.020329446600133555
0.32265351773078044	0.02035391128246486
0.3263511397820399	0.020400781392519347
0.33374638388455874	0.02048642244804931
0.3346707893973736	0.020496380162297507
0.3355951949101884	0.020506173795069253
0.33744400593581814	0.02052527121015943
0.3411416279870776	0.020561523305494125
0.34206603349989245	0.02057018504634449
0.3429904390127073	0.020578687451609245
0.34483925003833704	0.02059521659780618
0.34853687208959644	0.02062638854085736
0.3494612776024113	0.020633791916221136
0.3503856831152261	0.020641040599660015
0.35223449414085584	0.02065507618270696
0.3559321161921153	0.020681316169957796
0.35685652170493015	0.02068749797737943
0.357780927217745	0.020693529636435004
0.35962973824337474	0.020705144751963132
0.36332736029463414	0.020726597784991016
0.364329159014819	0.020732005707196854
0.3653309577350039	0.02073724256220227
0.3673345551753737	0.020747205862132575
0.36833635389555863	0.02075193369766858
0.36933815261574354	0.020756493247238456
0.37134175005611336	0.02076511024717516
0.37234354877629827	0.02076916907179932
0.3733453474964832	0.02077306235898381
0.375348944936853	0.020780355047278105
0.3763507436570379	0.020783755806478007
0.3773525423772228	0.02078699374442958
0.37935613981759264	0.020792983850751935
0.38035793853777755	0.020795737361229586
0.38135973725796246	0.020798330734684577
0.38236153597814737	0.020800764637221417
0.3833633346983323	0.02080303973297523
0.3843651334185172	0.02080515668411745
0.3853669321387021	0.020807116150861428
0.386368730858887	0.02080891879146796
0.3873705295790719	0.02081056526225077
0.38837232829925683	0.020812056217583093
0.38937412701944174	0.02081339230990131
0.39037592573962665	0.02081457418971247
0.39137772445981156	0.020815602505598847
0.39237952317999647	0.020816477904223425
0.3933813219001814	0.020817201030335884
0.3943831206203663	0.02081777252677792
0.3953849193405512	0.02081819303448797
0.3963867180607361	0.02081846319250842
0.397388516780921	0.020818583637989076
0.39839031550110593	0.020818555006194048
0.39939211422129084	0.020818377930506806
0.40039391294147575	0.020818053042435017
0.40139571166166066	0.02081758097161638
0.40239751038184557	0.020816962345824568
0.4033993091020305	0.020816197790973334
0.4044011078222154	0.020815287931123395
0.4054029065424003	0.02081423338848607
0.4064047052625852	0.02081303478343017
0.4074065039827701	0.020811692734486232
0.40840830270295503	0.020810207858352192
0.40941010142313994	0.02080858076989918
0.41141369886350976	0.020804902406414225
0.41241549758369467	0.020802852352034495
0.4134172963038796	0.020800662526651047
0.4154208937442494	0.020795865984329403
0.4164226924644343	0.02079326047363468
0.4174244911846192	0.020790517604433862
0.41942808862498904	0.02078462218338037
0.42042988734517395	0.020781470823528228
0.42143168606535886	0.020778184489181107
0.4234352835057287	0.020771209261607648
0.4274424783864683	0.02075566502520224
0.42842600704871714	0.02075152836852215
0.42940953571096596	0.02074726612000435
0.43137659303546366	0.020738367032677348
0.435310707684459	0.020719085704450926
0.43629423634670783	0.020713959531876786
0.4372777650089567	0.020708712096741005
0.4392448223334544	0.02069785557356782
0.44317893698244976	0.02067471077214253
0.44416246564469863	0.020668629366564824
0.44514599430694746	0.020662430927752138
0.4471130516314451	0.020649685035902778
0.4510471662804405	0.020622811708685268
0.4589153955784312	0.02056365372383953
0.45989892424068	0.020555761552080613
0.46088245290292884	0.020547760514857627
0.46284951022742654	0.02053143383421166
0.4667836248764219	0.020497495898262982
0.4746518541744126	0.020424591322025048
0.490388312770394	0.02025952513522065
0.4913057397420537	0.02024914054157568
0.49222316671371347	0.020238674451068115
0.49405802065703286	0.020217499250803878
0.49772772854367164	0.020174187016538146
0.5050671443169493	0.020083796324554218
0.5197459758635047	0.01988858580508705
0.5206634028351644	0.019875770994157806
0.5215808298068241	0.019862885979843977
0.5234156837501436	0.019836906689073303
0.5270853916367824	0.019784120443538465
0.5344248074100599	0.019675311607260305
0.5491036389566153	0.019445330988115773
0.550098459135645	0.01942917288324281
0.5510932793146748	0.01941294442685159
0.5530829196727343	0.019380278033339277
0.5570622003888533	0.019314118274882504
0.5650207618210914	0.019178577514043667
0.5809378846855675	0.018895288907249955
0.6127721304145198	0.01828507120688582
0.6722101136747201	0.017022699275835915
0.7304788132270118	0.01568065838943637
0.7937006780509869	0.014166494466340019
0.8526920346772575	0.012745247549047345
0.9166365565752115	0.011238537843706958
0.979411794765257	0.00982953076048429
1.0379565247575981	0.008604512865759488
1.1014544200216227	0.007396527459436524
1.1607218070879428	0.006400007108139702
1.161725253218224	0.006384309328013457
1.1627286993485053	0.006368651897714034
1.164735591609068	0.006337458318449632
1.1687493761301933	0.006275557895753477
1.1767769451724437	0.006153716691817184
1.1928320832569446	0.005917971500614243
1.2249423594259463	0.0054789734521395956
1.2259275354982915	0.005466202460901156
1.2269127115706366	0.005453473526544144
1.2288830637153272	0.005428141997274258
1.232823768004708	0.0053779854679427384
1.24070517658347	0.005279707745904604
1.2564679937409937	0.005091365007401073
1.2574531698133389	0.005079959899550976
1.2584383458856843	0.0050685981118176225
1.2604086980303748	0.005046004642863878
1.2643494023197557	0.005001339144540769
1.2722308108985176	0.004914101871159274
1.2879936280560413	0.004748063666868551
1.2889127024377975	0.004738731784562526
1.2898317768195535	0.004729438548212707
1.291669925583066	0.004710968114711835
1.2953462231100903	0.0046744921068924685
1.302698818164139	0.004603405043841298
1.3174040082722367	0.004468733217000577
1.318323082653993	0.004460649978279798
1.3192421570357489	0.004452606136646985
1.3210803057992613	0.004436636730483938
1.3247566033262856	0.004405171620809529
1.3321091983803344	0.004344140867005196
1.346814388488432	0.00422971288890905
1.3478108560775581	0.004222328598411788
1.3488073236666844	0.004214991361306052
1.3508002588449366	0.004200458137615108
1.3547861292014414	0.00417195731592496
1.3627578699144505	0.0041172230323356495
1.3637543375035768	0.00411059422325311
1.3647508050927029	0.004104012810756047
1.3667437402709552	0.0040909922558602955
1.3707296106274598	0.004065520780184285
1.3787013513404691	0.004016860665482609
1.3796978189295952	0.004010992530182621
1.3806942865187213	0.004005172094949082
1.3826872216969737	0.003993674395183527
1.3866730920534782	0.003971252163442336
1.3946448327664875	0.003928704123374931
1.410588314192506	0.0038528217240179257
1.411518680091043	0.0038487739901973306
1.41244904598958	0.0038447682645012973
1.414309777786654	0.0038368828792447063
1.418031241380802	0.003821616659284767
1.4254741685690984	0.003793104615058254
1.4264045344676353	0.0037897302043564678
1.4273349003661724	0.0037863979557654333
1.4291956321632466	0.0037798599794837172
1.4329170957573947	0.0037672903462404603
1.4403600229456908	0.003744178149024823
1.4412903888442279	0.0037414793099673307
1.4422207547427648	0.0037388227583510223
1.4440814865398388	0.003733636544878538
1.4478029501339869	0.003723771862823433
1.448733316032524	0.003721411509920371
1.4496636819310609	0.0037190934964497495
1.451524413728135	0.003714584511697297
1.4552458773222832	0.0037060748719927243
1.45617624322082	0.0037040533963698247
1.4571066091193572	0.003702074305087464
1.4589673409164314	0.003698243295900609
1.4626888045105795	0.0036910901073498666
1.4636191704091166	0.0036894078435379366
1.4645495363076535	0.00368776800191127
1.4664102681047275	0.0036846156020432317
1.4701317316988756	0.0036788200474902315
1.4710438275394764	0.003677503233654951
1.4719559233800774	0.003676227221769844
1.4737801150612793	0.0036737976164053984
1.4746922109018803	0.003672644028950504
1.4756043067424813	0.0036715312554938886
1.4774284984236832	0.0036694281615088325
1.4783405942642842	0.003668437846193256
1.479252690104885	0.0036674883553018435
1.481076881786087	0.0036657118561023144
1.481988977626688	0.0036648848521962664
1.482901073467289	0.0036640986815185185
1.4847252651484908	0.0036626488475377658
1.4856373609890916	0.003661985187826504
1.4865494568296926	0.0036613623685268727
1.4874615526702937	0.0036607803911818007
1.4883736485108945	0.003660239257232634
1.4892857443514955	0.0036597389680199173
1.4901978401920966	0.0036592795247824537
1.4911099360326974	0.0036588609286580887
1.4920220318732984	0.003658483180683711
1.4929341277138994	0.003658146281794626
1.4938462235545003	0.0036578502328251804
1.4947583193951013	0.003657595034508449
1.4956704152357023	0.003657380687476396
1.4965825110763031	0.0036572071922598686
1.4974946069169042	0.003657074549288287
1.4984067027575052	0.003656982758890429
1.499318798598106	0.0036569318212931723
1.5002308944387068	0.0036569217366229103
1.5011429902793079	0.003656952504904607
1.502055086119909	0.0036570241260619556
1.5029671819605097	0.0036571365999175363
1.5038792778011107	0.003657289926193128
1.5047913736417118	0.0036574841045089257
1.5057034694823126	0.003657719134384167
1.5066155653229136	0.003657995015236662
1.5075276611635147	0.00365831174638342
1.5084397570041155	0.003658669327040023
1.5093518528447165	0.0036590677563209384
1.5102639486853175	0.003659507033239678
1.5111760445259184	0.0036599871567080102
1.5120881403665194	0.003660508125537061
1.5139123320477212	0.003661672594014683
1.5148244278883223	0.003662316090778994
1.5157365237289233	0.0036630004271353466
1.5175607154101252	0.0036644916117419923
1.5184728112507262	0.003665298456298171
1.519384907091327	0.003666146133058008
1.521209098772529	0.0036679639746851917
1.52212119461313	0.0036689341350481003
1.523033290453731	0.0036699451186054757
1.5248574821349328	0.003672089545178574
1.5285058654973367	0.0036768681596123817
1.5294953545453076	0.003678276732733668
1.5304848435932787	0.0036797333235730886
1.5324638216892206	0.0036827905412585714
1.5364217778811047	0.0036894809927430234
1.5374112669290758	0.003691273580680761
1.5384007559770467	0.0036931141483823185
1.5403797340729888	0.0036969392014239025
1.5443376902648729	0.003705164818596863
1.545327179312844	0.0037073410861659883
1.546316668360815	0.003709565286526005
1.548295646456757	0.003714157459450613
1.5522536026486409	0.003723916703018871
1.5601695150324089	0.003745733133330842
1.56115900408038	0.0037486754654888358
1.562148493128351	0.0037516656093369623
1.564127471224293	0.0037577892968610003
1.5680854274161768	0.003770610016548554
1.5760013397999448	0.003798542677304068
1.576990828847916	0.003802248863665976
1.5779803178958869	0.0038060027041978612
1.579959295991829	0.0038136533033822253
1.583917252183713	0.0038295258554714297
1.591833164567481	0.0038635537034951615
1.5927565519248628	0.003867721039928856
1.5936799392822447	0.0038719297078381822
1.5955267139970086	0.0038804709945596677
1.599220263426536	0.003898049060778999
1.6066073622855912	0.003935184584910365
1.6213815600037011	0.004017351074210407
1.622304947361083	0.0040228350857464835
1.6232283347184648	0.004028360026451988
1.6250751094332285	0.004039532637591094
1.6287686588627561	0.004062368367990393
1.636155757721811	0.004109998479774475
1.650929955439921	0.004213064723556837
1.6519307360046729	0.004220421357249591
1.652931516569425	0.00422782545846774
1.6549330776989288	0.0042427759711600385
1.6589361999579366	0.004273245582307193
1.666942444475952	0.004336453769846101
1.6829549335119829	0.004471900795096077
1.6839557140767347	0.00448076415723357
1.6849564946414868	0.004489674168883781
1.6869580557709907	0.004507634027412552
1.6909611780299982	0.004544112282823512
1.6989674225480136	0.004619296385029752
1.7149799115840445	0.004778520173616451
1.7159624220908603	0.004788672253353991
1.7169449325976762	0.004798868341859778
1.718909953611308	0.004819392417219205
1.7228399956385714	0.004860967256479535
1.7307000796930982	0.004946216312368365
1.746420247802152	0.005125050689119827
1.7778605840202595	0.005515538117510673
1.778776992836486	0.005527566365583532
1.7796934016527128	0.005539630827409844
1.7815262192851664	0.005563868252791226
1.7851918545500731	0.005612776126016796
1.792523125079887	0.00571231596993026
1.8071856661395147	0.005918226219493978
1.83651074825877	0.006356811415122675
1.9001140777689638	0.007424689109356515
1.9594868990814533	0.008553309472950984
2.017690436686034	0.009766683981124239
2.080847139562298	0.011180500136332948
2.1397733342408576	0.01256512860978742
2.2036526941911005	0.014102588727283488
2.263301545943639	0.015533495309970993
2.321781113988269	0.01688814094748134
2.3852138473045827	0.018244707184532548
2.3861388820720606	0.018263270369318126
2.387063916839539	0.018281792621465787
2.3889139863744955	0.018318713277910823
2.3926141254444087	0.01839205180892713
2.400014403584235	0.01853665800061575
2.4148149598638873	0.018817098885356237
2.415739994631365	0.018834218437472974
2.4166650293988434	0.018851288291844542
2.4185150989338	0.01888527776003489
2.422215238003713	0.01895264765834957
2.4296155161435395	0.01908488602041062
2.444416072423192	0.019338823756083222
2.4454185003980404	0.019355491131172506
2.4464209283728886	0.019372088866881732
2.448425784322585	0.019405073824256977
2.4524354962219785	0.01947019044430593
2.460454920020765	0.019596919579760237
2.4764937676183383	0.01983561744262843
2.4774961955931865	0.01984985255012773
2.4784986235680346	0.019864004649237686
2.4805034795177314	0.01989205806590531
2.4845131914171246	0.01994714940450782
2.4925326152159113	0.020053170036591374
2.5085714628134843	0.0202477443731936
2.5095556207303966	0.02025889284888823
2.510539778647309	0.020269947142097015
2.5125080944811335	0.020291771352314778
2.5164447261487823	0.02033426939142264
2.5243179894840804	0.02041455979167295
2.5253021474009927	0.020424145767339842
2.526286305317905	0.020433630087774792
2.5282546211517296	0.020452291846421645
2.5321912528193784	0.02048837434025716
2.5400645161546764	0.020555466083593345
2.5410486740715887	0.020563367328014722
2.542032831988501	0.020571159085908144
2.5440011478223257	0.020586412133676943
2.5479377794899745	0.02061558221553975
2.5489219374068863	0.020622593436364918
2.5499060953237986	0.020629491115332653
2.5518744111576233	0.020642943791705903
2.5558110428252725	0.02066846394180441
2.556795200742185	0.020674552361836747
2.557779358659097	0.020680523088681853
2.5597476744929213	0.0206921093581661
2.56368430616057	0.020713846341376366
2.5646684640774824	0.020718978407685235
2.5656526219943947	0.020723988531258675
2.5676209378282193	0.020733640795776987
2.571557569495868	0.020751458224920874
2.5724756257221912	0.020755325383305732
2.573393681948514	0.020759082676443615
2.57522979440116	0.02076626587743794
2.5761478506274833	0.020769690887472495
2.5770659068538064	0.02077300423661049
2.5789020193064527	0.020779294143056817
2.579820075532776	0.020782269792711656
2.580738131759099	0.02078513196615619
2.582574244211745	0.020790514055466423
2.5834923004380683	0.02079303305374182
2.5844103566643915	0.02079543674061926
2.5862464691170377	0.020799896331213968
2.587164525343361	0.020801951307297843
2.588082581569684	0.0208038891167107
2.589000637796007	0.02080570929247062
2.58991869402233	0.020807411366324056
2.5908367502486533	0.020808994868741614
2.5917548064749765	0.020810459328915055
2.5926728627012996	0.020811804274754472
2.5935909189276227	0.020813029232883428
2.594508975153946	0.020814133728637222
2.595427031380269	0.02081511728605834
2.596345087606592	0.02081597942789363
2.5972631438329152	0.02081671967559037
2.5981812000592384	0.02081733754929329
2.5990992562855615	0.020817832567840967
2.6000173125118846	0.020818204248761882
2.6009353687382077	0.020818452108272083
2.601853424964531	0.020818575661270468
2.602771481190854	0.020818574421336264
2.603689537417177	0.020818447900724964
2.6046075936435003	0.020818195610364857
2.6055256498698234	0.020817817059853735
2.6064437060961465	0.020817311757455596
2.6073617623224696	0.020816679210096566
2.6082798185487928	0.020815918923361276
2.609197874775116	0.020815030401490364
2.610115931001439	0.020814013147375916
2.611033987227762	0.02081286666255801
2.6119520434540853	0.020811590447221424
2.6128700996804084	0.020810184000192324
2.6137881559067315	0.02080864681893389
2.615624268359378	0.020805178236748528
2.616542324585701	0.020803245823902968
2.617460380812024	0.02080118065298424
2.6192964932646703	0.020796649997928403
2.6202145494909934	0.020794183490828174
2.6211326057173165	0.020791582179720516
2.622968718169963	0.02078597308423459
2.623886774396286	0.020782964265730938
2.624804830622609	0.020779818574962024
2.6266409430752553	0.02077311449289433
2.630313167980548	0.020758040861120524
2.6313086174142413	0.020753568778156765
2.6323040668479343	0.020748930777358714
2.6342949657153207	0.020739154306538953
2.638276763450093	0.020717580365828953
2.639272212883786	0.020711761831912694
2.6402676623174797	0.02070577189648988
2.6422585611848657	0.020693275040826995
2.6462403589196386	0.02066619381344945
2.647235808353332	0.020658984504911406
2.648231257787025	0.020651598180841696
2.6502221566544115	0.020636291639749317
2.654203954389184	0.020603522943911396
2.6621675498587294	0.020529200986745474
2.663162999292423	0.02051907292072628
2.664158448726116	0.02050875620802391
2.6661493475935023	0.020487553859511724
2.670131145328275	0.020442852465871266
2.671126594761968	0.020431194237418935
2.6721220441956612	0.020419341338977295
2.6741129430630473	0.020395048478362047
2.67809474079782	0.02034409300027887
2.6790901902315136	0.020330855925550985
2.6800856396652066	0.02031741801481143
2.682076538532593	0.02028993655921561
2.6860583362673656	0.02023252910054037
2.694021931736911	0.020107757961079217
2.694951279480015	0.020092317798336746
2.695880627223119	0.020076691500679384
2.697739322709327	0.02004487783601435
2.7014567136817433	0.01997898747503545
2.7088914956265757	0.01983800304961048
2.7098208433696795	0.01981950381848079
2.710750191112784	0.019800807580588158
2.712608886598992	0.019762821301252155
2.716326277571408	0.019684453939185352
2.7237610595162405	0.019517981679281936
2.7246904072593443	0.01949624582909121
2.7256197550024486	0.019474301616569448
2.7274784504886567	0.01942978519756094
2.731195841461073	0.019338219924011867
2.7386306234059052	0.01914479428045378
2.7535001872955696	0.01871541250605259
2.754411264980738	0.01868720676046366
2.755322342665906	0.018658777477954136
2.757144498036242	0.01860124531545141
2.7607888087769137	0.018483465582242006
2.7680774302582574	0.01823687465511169
2.7826546732209447	0.017698181002755223
2.7835657509061127	0.01766244196010828
2.7844768285912807	0.017626454494841553
2.7862989839616166	0.017553731045852273
2.7899432947022884	0.017405267199354854
2.797231916183632	0.017096086892544268
2.8118091591463195	0.016427207655720685
2.8127976300388573	0.01637934640984652
2.8137861009313956	0.016331160779613083
2.8157630427164717	0.016233811847929016
2.8197169262866235	0.016035171491810146
2.8276246934269276	0.015621863608526155
2.843440227707536	0.014729037031725447
2.8444286986000744	0.014670219341364577
2.8454171694926123	0.014611039505668014
2.847394111277688	0.014491588449892658
2.85134799484784	0.01424828596517966
2.8592557619881447	0.013743797837858378
2.875071296268753	0.01266098715761906
2.875993665470702	0.012594712936290815
2.8769160346726506	0.012528087462957086
2.8787607730765483	0.012393778360700618
2.882450249884344	0.012120896574430424
2.889829203499935	0.01155782854481216
2.904587110731117	0.010360433741491046
2.905509479933066	0.010282359663222216
2.9064318491350147	0.010203897689211755
2.9082765875389125	0.01004580526960815
2.911966064346708	0.009724912878110168
2.919345017962299	0.009064025906045967
2.9341029251934816	0.007663624294287194
2.935132566030701	0.007561906758483143
2.9361622068679196	0.00745965602439297
2.938221488542358	0.007253547724197877
2.942340051891235	0.006834852841343759
2.950577178588989	0.005971137858389719
2.967051431984496	0.004135037915076741
2.968081072821715	0.0040153347734838175
2.9691107136589343	0.003895037908590247
2.971169995333373	0.003652655072262622
2.9752885586822493	0.003160677096950895
2.9835256853800027	0.0021474200834128427
2.984555326217222	0.002017976221847334
2.985584967054441	0.0018879062208984369
2.9876442487288797	0.0016258794920100557
2.9917628120777566	0.0010942206308742737
2.992792452914976	0.0009597092002137884
2.993822093752195	0.0008245548571850983
2.9958813754266336	0.0005523089332550498
2.996911016263853	0.0004152130867963686
2.997940657101072	0.00027746579682374985
2.998970297938291	0.00013906491531505405
2.99999993877551	8.288122897121028e-9
